Undirected Multiple-Unicast Network Coding and Faster External-Memory Integer Sorting

In undirected multiple-unicast networks, where independent messages are sent between specified source-destination pairs, network coding allows intermediate nodes to combine messages, whereas fractional routing splits and forwards individual messages along paths without mixing them. Proposed in 2004 by Li and Li and independently by Harvey, Kleinberg, and Lehman, the multiple-unicast conjecture---long a central open problem in network coding with deep connections to computational complexity---asserts that network coding and fractional routing have the same achievable rate region. We construct a counterexample refuting this conjecture and use it to reduce block transfers in external-memory data rearrangement, thereby accelerating external-memory integer sorting and answering in the affirmative the longstanding question of Aggarwal and Vitter (1988) on whether integer operations can beat the comparison-sorting input/output (I/O) bound. Specifically, we give a deterministic sorting algorithm: for $N$ integers of $\Theta(\log N)$ bits, a memory holding $M$ integers, and block transfers of $B$ integers, where $2B\le M\le N$, the number of block transfers is $$O\!\left(\frac{N}{B}\left[1+\frac{\log N}{(\log(M/B))^{1-\varepsilon}(\log M)^\varepsilon}\right]\right),$$ where $\varepsilon=1.5\times10^{-5}$ is an absolute constant. This bound asymptotically improves on the classical $\Theta\!\left(\frac{N}{B}\left[1+\frac{\log(N/M)}{\log(M/B)}\right]\right)$ comparison-sorting bound in certain parameter regimes. Under the external-memory model specified in this paper, we have formally verified the algorithm's correctness and I/O complexity bound in Lean 4. Our reduction is independent of the address-field interchange construction. Using the one from recent work on multitape integer multiplication gives the bound for every fixed $0<\varepsilon<1/2$, with an $\varepsilon$-dependent constant.

==> finite_certificate/README.txt <==
Finite local certificate for the epsilon = 3/200000 paper revision

Upstream repository: https://github.com/CrocSwap/integer-mult-bounds
Pinned commit: a5afc8c6169ea61ba7c51dfd3cade02cc7b13b46
Tuned word: PR #589 by DreamingOfClouds; base word and checker: PR #555 by eumemic.
See LICENSE, UPSTREAM_NOTICE.md and UPSTREAM_TUNE_README.md for retained attribution.

The word.json.gz and xcheck_p.py are byte-identical to the pinned upstream artifacts.
upstream_EXPECTED.json and upstream_MANIFEST.sha256 are retained unchanged.
The local tensor3_* scripts and orthogonal permutation supplement the upstream
checker for this paper assembly. The helper checker sets epsilon to 3/200000
and refers to the proof in ../sections/finite_construction.tex.

Run: bash finite_certificate/verify.sh from the paper directory.
Logs: verification/finite_certificate/.
Provenance: verification/finite_source_provenance.json.

Only the finite local word/interface is imported. Upstream global hosting and
integer-multiplication claims are not used as conclusions of this paper.


==> finite_certificate/tensor3_endpoint_check.json <==
{
  "status": "EXACT_TARGET_COMPLEMENTS_AND_COPY_ENDPOINTS_PASS",
  "word_sha256": "e3e301e62bc2b41dbf1ceac0acf3d35824ebeab1848c5a2142d4577b109da52f",
  "target_frames_of_rank_seven_orthogonal_to_own_line": 111,
  "distinct_retained_helpers_of_rank_seven_at_scatter": 9,
  "scatter_write_bank_disjoint_from_retained_helpers": true
}


==> finite_certificate/tensor3_three_copy_helper_reuse_check.json <==
{
  "status": "EXACT_ORTHOGONALITY_AND_ALL_THREE_ROUND_BIJECTIONS_PASS",
  "word_sha256": "e3e301e62bc2b41dbf1ceac0acf3d35824ebeab1848c5a2142d4577b109da52f",
  "data_copy_orders": [
    [
      1,
      2,
      3
    ],
    [
      2,
      3,
      1
    ],
    [
      3,
      1,
      2
    ]
  ],
  "blocks_each_round": 36963,
  "helper_boundary_dimensions": [
    0,
    8,
    56,
    64,
    504,
    512
  ],
  "orthogonal_neighbor_permutation_size": 111,
  "m": 512,
  "W": 24432543,
  "S": 12508242237,
  "deficit": 1219779,
  "eta": "33/338432",
  "epsilon_safe": "3/200000",
  "log2_exact_rational_upper": "13274467117/19151007876",
  "rational_positive_margin": "130003161/33050000000000",
  "geometric_proof": "../sections/finite_construction.tex"
}


==> finite_certificate/tensor3_two_pool_matching.json <==
{
  "word_sha256": "e3e301e62bc2b41dbf1ceac0acf3d35824ebeab1848c5a2142d4577b109da52f",
  "orthogonal_neighbor_permutation": [
    91,
    95,
    80,
    25,
    45,
    27,
    68,
    90,
    107,
    103,
    100,
    48,
    102,
    106,
    65,
    81,
    104,
    97,
    110,
    88,
    51,
    96,
    92,
    87,
    101,
    86,
    89,
    79,
    94,
    105,
    109,
    63,
    99,
    74,
    93,
    67,
    84,
    82,
    85,
    69,
    61,
    98,
    70,
    75,
    73,
    3,
    53,
    77,
    76,
    108,
    66,
    83,
    78,
    59,
    60,
    46,
    57,
    71,
    52,
    58,
    55,
    64,
    72,
    33,
    38,
    50,
    47,
    35,
    54,
    37,
    49,
    39,
    31,
    62,
    44,
    36,
    40,
    34,
    42,
    41,
    12,
    23,
    5,
    43,
    56,
    32,
    30,
    28,
    26,
    19,
    21,
    13,
    18,
    29,
    24,
    22,
    6,
    20,
    17,
    15,
    14,
    0,
    16,
    11,
    10,
    9,
    8,
    7,
    4,
    2,
    1
  ],
  "dimension": 8,
  "ports": 111,
  "minimum_degree": 55,
  "status": "EXACT_INTEGER_DOT_PRODUCTS_AND_BIJECTION_CHECKED",
  "optional_two_pool_parameters": {
    "m": 512,
    "W": 13553100,
    "S": 6938780607,
    "deficit": 406593,
    "epsilon_safe": "0.0000093"
  }
}


==> finite_certificate/upstream_EXPECTED.json <==
{
 "word": {
  "file": "tune/bitE8mut-p111-tuned.json.gz",
  "file_sha256": "e3e301e62bc2b41dbf1ceac0acf3d35824ebeab1848c5a2142d4577b109da52f",
  "content_sha256": "5642fd0e35a1acc11acff8d0c08350c1617e95f310d4d35ad63a651f9eeeba0b",
  "v": 111,
  "R": 439,
  "punctured": [
   10,
   15,
   51,
   53,
   56,
   66,
   72,
   89,
   111
  ],
  "retained_totals": 9,
  "copy_ranks": [
   7,
   7,
   7,
   7,
   7,
   7,
   7,
   7,
   7
  ],
  "decoder_constant": 63,
  "gates": {
   "D": 111,
   "A": 2075,
   "B": 712,
   "C": 2574
  },
  "local_histogram": {
   "1": 1323,
   "2": 1342,
   "3": 79,
   "4": 44,
   "5": 102,
   "6": 11,
   "7": 19
  },
  "legality": {
   "records": 27234,
   "common_frame_ADDs": 24305,
   "rank_mass": 5129
  },
  "five_stage_columns": 883,
  "five_stage_payload_bits": 93,
  "nine_stage_columns": 1327,
  "nine_stage_payload_bits": 93,
  "eleven_stage_columns": 1549,
  "eleven_stage_payload_bits": 93,
  "base_content_sha256": "d0df3c89ae84989f4045ba1681a5e2e9fcdfa38ed0301c8abf5185537155cbe3"
 },
 "interface": {
  "hypotheses": {
   "H1_no_target_feeds_z": true,
   "H2_D_frame0_targets_from_helpers": true,
   "H3_A_z_only_scatter_targets_B_split": true,
   "H4_C_literal_reverse_at_full": true,
   "H5_V_identity": true
  },
  "conclusion": {
   "U_block_form": true,
   "J_identity": true,
   "K_equals_D": true,
   "C_is_U_inverse": true
  },
  "interleaving": {
   "z_gates_A": 2075,
   "source_writes_A": 0,
   "z_gates_B": 499,
   "source_writes_B": 483,
   "helper_writes_B": 16,
   "sources_rewritten_B": 108,
   "B_z_write_frame_dims": {
    "4": 388,
    "6": 111
   },
   "B_z_operand_kinds": {
    "helper<-helper": 3,
    "helper<-source": 13,
    "source<-helper": 108,
    "source<-source": 375
   },
   "B_z_operand_kinds_by_dim": {
    "dim4:helper<-source": 13,
    "dim4:source<-source": 375,
    "dim6:helper<-helper": 3,
    "dim6:source<-helper": 108
   },
   "B_z_writes_after_a_target_read_of_the_same_register": 454,
   "B_target_reads_of_registers_rewritten_earlier_in_B": 111,
   "target_reads_of_targets": 0,
   "cleanup_gates": 2574
  }
 },
 "nine": {
  "pipeline": "PR #510 (PR #463 nine-stage template, 32 replicas, PR #442 hosting, PR #493 outer assembly), parameterised for v <= 120 by code/adapt9p.py",
  "bit_lower": "1733427039589844234749/1000000000000000000000000",
  "bit_lower_decimal": "0.001733427039589844234749",
  "profile": {
   "1": 381024,
   "2": 400416,
   "3": 22752,
   "4": 26880,
   "5": 29376,
   "6": 17376,
   "7": 26784,
   "42": 288
  },
  "bit": {
   "live": 28416,
   "physical": 28425,
   "maxchild": 42,
   "rank_mass": 1808352,
   "hosted_residuals": 126432,
   "bank_assignments": 0,
   "prefix_bits": 177,
   "charged_prefix_bits": 192,
   "coefficient_bits": 177,
   "two_level_coefficient_bits": 393,
   "charged_two_level_coefficient_bits": 512,
   "row_coefficient": 18355,
   "halving_depth": 2
  },
  "kappa": {
   "pr548": {
    "kappa": "49718254847979/31250000000000000",
    "kappa_decimal": "0.001590984155135328",
    "complex_lower": "796759709641153381751/500000000000000000000000",
    "binding_component": "complex"
   },
   "pr544": {
    "kappa": "397677800014309/250000000000000000",
    "kappa_decimal": "0.001590711200057236",
    "complex_lower": "31864911873350496687/20000000000000000000000",
    "binding_component": "complex"
   },
   "pr535": {
    "kappa": "793733736881443/500000000000000000",
    "kappa_decimal": "0.001587467473762886",
    "complex_lower": "1589991533606044174031/1000000000000000000000000",
    "binding_component": "complex"
   },
   "pr531": {
    "kappa": "1517760977820331/1000000000000000000",
    "kappa_decimal": "0.001517760977820331",
    "complex_lower": "304013615566499291631/200000000000000000000000",
    "binding_component": "complex"
   }
  }
 },
 "eleven": {
  "pipeline": "PR #493 (PR #445 geometry, PR #472 emitter, audit and invoice, PR #442 hosting), parameterised by PR #545's code/adapt.py",
  "bit_lower": "855475950388791987811/500000000000000000000000",
  "bit_lower_decimal": "0.001710951900777583975622",
  "profile": {
   "1": 116424,
   "2": 121648,
   "3": 6952,
   "4": 7424,
   "5": 8976,
   "6": 4520,
   "7": 8776,
   "56": 2600
  },
  "bit": {
   "live": 8880,
   "physical": 8889,
   "maxchild": 56,
   "rank_mass": 689304,
   "hosted_residuals": 38632,
   "prefix_bits": 4304,
   "charged_prefix_bits": 4352,
   "coefficient_bits": 4304,
   "three_level_coefficient_bits": 12966,
   "charged_three_level_coefficient_bits": 12992,
   "row_coefficient": 19431,
   "halving_depth": 3
  },
  "emitted_program_sha256": "793b6f40c9aa4b8db57fec0ac0973e16884dae28707e482ee8f7a2349a5d5a4b",
  "kappa": {
   "pr548": {
    "kappa": "49718254847979/31250000000000000",
    "kappa_decimal": "0.001590984155135328",
    "complex_lower": "796759709641153381751/500000000000000000000000",
    "binding_component": "complex"
   },
   "pr544": {
    "kappa": "397677800014309/250000000000000000",
    "kappa_decimal": "0.001590711200057236",
    "complex_lower": "31864911873350496687/20000000000000000000000",
    "binding_component": "complex"
   },
   "pr535": {
    "kappa": "793733736881443/500000000000000000",
    "kappa_decimal": "0.001587467473762886",
    "complex_lower": "1589991533606044174031/1000000000000000000000000",
    "binding_component": "complex"
   },
   "pr531": {
    "kappa": "1517760977820331/1000000000000000000",
    "kappa_decimal": "0.001517760977820331",
    "complex_lower": "304013615566499291631/200000000000000000000000",
    "binding_component": "complex"
   }
  }
 },
 "base": {
  "nine_bit_lower": "1733052823330162099157/1000000000000000000000000",
  "nine_bit_lower_decimal": "0.001733052823330162099157",
  "eleven_bit_lower": "427652201524503168379/250000000000000000000000",
  "eleven_bit_lower_decimal": "0.001710608806098012673516",
  "note": "PR #555's EXPECTED.json (untuned word); the tune/ pipeline is the same, with the same frozen hosting selections"
 }
}


==> finite_certificate/word.json <==
{"A":[[2,222,[0]],[2,223,[0]],[3,224,[1]],[3,225,[1]],[4,226,[2]],[4,227,[2]],[5,228,[3]],[5,229,[3]],[6,230,[4]],[6,231,[4]],[7,232,[5]],[7,233,[5]],[8,234,[6]],[8,235,[6]],[9,236,[7]],[9,237,[7]],[10,238,[8]],[10,239,[8]],[11,240,[9]],[11,241,[9]],[12,244,[10]],[12,245,[10]],[13,246,[11]],[13,247,[11]],[14,248,[12]],[14,249,[12]],[15,250,[13]],[15,251,[13]],[16,254,[14]],[16,255,[14]],[17,256,[15]],[17,257,[15]],[18,258,[16]],[18,259,[16]],[19,260,[17]],[19,261,[17]],[20,262,[18]],[20,263,[18]],[21,264,[19]],[21,265,[19]],[22,266,[20]],[22,267,[20]],[23,268,[21]],[23,269,[21]],[24,270,[22]],[24,271,[22]],[25,272,[23]],[25,273,[23]],[26,274,[24]],[26,275,[24]],[27,276,[25]],[27,277,[25]],[28,278,[26]],[28,279,[26]],[29,280,[27]],[29,281,[27]],[30,282,[28]],[30,283,[28]],[31,284,[29]],[31,285,[29]],[32,286,[30]],[32,287,[30]],[33,288,[31]],[33,289,[31]],[34,290,[32]],[34,291,[32]],[35,292,[33]],[35,293,[33]],[36,294,[34]],[36,295,[34]],[37,296,[35]],[37,297,[35]],[38,298,[36]],[38,299,[36]],[39,300,[37]],[39,301,[37]],[40,302,[38]],[40,303,[38]],[41,304,[39]],[41,305,[39]],[42,306,[40]],[42,307,[40]],[43,308,[41]],[43,309,[41]],[44,310,[42]],[44,311,[42]],[45,312,[43]],[45,313,[43]],[46,314,[44]],[46,315,[44]],[47,316,[45]],[47,317,[45]],[48,318,[46]],[48,319,[46]],[49,320,[47]],[49,321,[47]],[50,322,[48]],[50,323,[48]],[51,326,[49]],[51,327,[49]],[52,330,[50]],[52,331,[50]],[53,332,[51]],[53,333,[51]],[54,336,[52]],[54,337,[52]],[55,338,[53]],[55,339,[53]],[56,340,[54]],[56,341,[54]],[57,342,[55]],[57,343,[55]],[58,344,[56]],[58,345,[56]],[59,346,[57]],[59,347,[57]],[60,348,[58]],[60,349,[58]],[61,350,[59]],[61,351,[59]],[62,352,[60]],[62,353,[60]],[63,356,[61]],[63,357,[61]],[64,358,[62]],[64,359,[62]],[65,360,[63]],[65,361,[63]],[66,362,[64]],[66,363,[64]],[67,364,[65]],[67,365,[65]],[68,368,[66]],[68,369,[66]],[69,370,[67]],[69,371,[67]],[70,372,[68]],[70,373,[68]],[71,374,[69]],[71,375,[69]],[72,376,[70]],[72,377,[70]],[73,378,[71]],[73,379,[71]],[74,380,[72]],[74,381,[72]],[75,382,[73]],[75,383,[73]],[76,384,[74]],[76,385,[74]],[77,386,[75]],[77,387,[75]],[78,388,[76]],[78,389,[76]],[79,390,[77]],[79,391,[77]],[80,392,[78]],[80,393,[78]],[81,394,[79]],[81,395,[79]],[82,396,[80]],[82,397,[80]],[83,398,[81]],[83,399,[81]],[84,402,[82]],[84,403,[82]],[85,404,[83]],[85,405,[83]],[86,406,[84]],[86,407,[84]],[87,408,[85]],[87,409,[85]],[88,410,[86]],[88,411,[86]],[89,412,[87]],[89,413,[87]],[90,414,[88]],[90,415,[88]],[91,416,[89]],[91,417,[89]],[92,418,[90]],[92,419,[90]],[93,420,[91]],[93,421,[91]],[94,422,[92]],[94,423,[92]],[95,424,[93]],[95,425,[93]],[96,426,[94]],[96,427,[94]],[97,428,[95]],[97,429,[95]],[98,430,[96]],[98,431,[96]],[99,432,[97]],[99,433,[97]],[100,434,[98]],[100,435,[98]],[101,436,[99]],[101,437,[99]],[102,438,[100]],[102,439,[100]],[103,440,[101]],[103,441,[101]],[104,442,[102]],[104,443,[102]],[105,446,[103]],[105,447,[103]],[106,448,[104]],[106,449,[104]],[107,450,[105]],[107,451,[105]],[108,452,[106]],[108,453,[106]],[109,454,[107]],[109,455,[107]],[110,456,[108]],[110,457,[108]],[111,458,[109]],[111,459,[109]],[112,460,[110]],[112,461,[110]],[49,462,[47]],[54,463,[52]],[56,464,[54]],[2,465,[0]],[21,466,[19]],[29,467,[27]],[40,468,[38]],[52,469,[50]],[79,470,[77]],[94,471,[92]],[8,472,[6]],[13,473,[11]],[58,474,[56]],[59,475,[57]],[69,476,[67]],[71,477,[69]],[70,478,[68]],[45,479,[43]],[19,480,[17]],[113,232,[6]],[113,481,[232]],[114,240,[5]],[114,482,[240]],[7,242,[233]],[7,483,[242]],[115,234,[241]],[115,484,[234]],[8,485,[235]],[11,243,[9]],[11,486,[243]],[48,324,[46]],[48,487,[324]],[116,318,[340]],[116,488,[318]],[117,344,[319]],[117,489,[344]],[56,325,[54]],[56,490,[325]],[58,491,[345]],[118,341,[56]],[118,492,[341]],[119,320,[48]],[119,493,[320]],[120,321,[52]],[120,494,[321]],[121,348,[47]],[121,495,[348]],[122,336,[322]],[122,496,[336]],[123,323,[349]],[123,497,[323]],[124,337,[58]],[124,498,[337]],[125,222,[228]],[125,499,[222]],[126,223,[11]],[126,500,[223]],[2,252,[0]],[2,501,[252]],[127,246,[3]],[127,502,[246]],[5,253,[229]],[5,503,[253]],[13,504,[247]],[64,354,[358]],[64,505,[354]],[71,506,[374]],[74,355,[72]],[74,507,[355]],[128,359,[69]],[128,508,[359]],[129,380,[62]],[129,509,[380]],[130,375,[381]],[130,510,[375]],[131,356,[63]],[131,511,[356]],[63,366,[61]],[63,512,[366]],[132,372,[357]],[132,513,[372]],[65,367,[360]],[65,514,[367]],[133,361,[68]],[133,515,[361]],[70,516,[373]],[134,272,[15]],[134,517,[272]],[135,256,[91]],[135,518,[256]],[136,430,[257]],[136,519,[430]],[137,420,[23]],[137,520,[420]],[138,431,[273]],[138,521,[431]],[139,421,[96]],[139,522,[421]],[140,308,[30]],[140,523,[308]],[141,286,[386]],[141,524,[286]],[142,402,[287]],[142,525,[402]],[143,387,[41]],[143,526,[387]],[144,309,[82]],[144,527,[309]],[145,403,[75]],[145,528,[403]],[146,338,[49]],[146,529,[338]],[147,326,[59]],[147,530,[326]],[148,376,[327]],[148,531,[376]],[149,350,[53]],[149,532,[350]],[150,339,[70]],[150,533,[339]],[151,351,[377]],[151,534,[351]],[152,280,[19]],[152,535,[280]],[153,264,[416]],[153,536,[264]],[154,265,[97]],[154,537,[265]],[155,281,[89]],[155,538,[281]],[156,432,[27]],[156,539,[432]],[157,417,[433]],[157,540,[417]],[158,296,[43]],[158,541,[296]],[159,384,[35]],[159,542,[384]],[37,400,[297]],[37,543,[400]],[160,312,[74]],[160,544,[312]],[45,545,[313]],[76,401,[385]],[76,546,[401]],[59,547,[346]],[67,328,[65]],[67,548,[328]],[68,329,[66]],[68,549,[329]],[161,364,[57]],[161,550,[364]],[162,347,[368]],[162,551,[347]],[163,369,[365]],[163,552,[369]],[164,268,[278]],[164,553,[268]],[165,426,[21]],[165,554,[426]],[166,269,[102]],[166,555,[269]],[167,279,[94]],[167,556,[279]],[168,442,[26]],[168,557,[442]],[169,427,[443]],[169,558,[427]],[170,298,[44]],[170,559,[298]],[171,299,[396]],[171,560,[299]],[172,406,[36]],[172,561,[406]],[173,314,[80]],[173,562,[314]],[174,315,[84]],[174,563,[315]],[175,397,[407]],[175,564,[397]],[176,342,[332]],[176,565,[342]],[177,362,[333]],[177,566,[362]],[178,378,[51]],[178,567,[378]],[179,363,[55]],[179,568,[363]],[180,343,[71]],[180,569,[343]],[181,379,[64]],[181,570,[379]],[182,260,[22]],[182,571,[260]],[183,422,[17]],[183,572,[422]],[19,573,[261]],[184,270,[92]],[184,574,[270]],[24,445,[271]],[24,575,[445]],[94,576,[423]],[185,302,[33]],[185,577,[302]],[186,292,[77]],[186,578,[292]],[187,412,[293]],[187,579,[412]],[188,390,[38]],[188,580,[390]],[189,303,[87]],[189,581,[303]],[190,391,[413]],[190,582,[391]],[52,334,[50]],[52,583,[334]],[191,330,[352]],[191,584,[330]],[192,331,[67]],[192,585,[331]],[62,335,[60]],[62,586,[335]],[69,587,[370]],[193,353,[371]],[193,588,[353]],[194,244,[13]],[194,589,[244]],[195,448,[10]],[195,590,[448]],[196,454,[245]],[196,591,[454]],[197,449,[250]],[197,592,[449]],[198,251,[107]],[198,593,[251]],[199,455,[104]],[199,594,[455]],[200,294,[290]],[200,595,[294]],[201,291,[83]],[201,596,[291]],[202,408,[32]],[202,597,[408]],[203,404,[295]],[203,598,[404]],[204,409,[34]],[204,599,[409]],[205,405,[85]],[205,600,[405]],[206,304,[42]],[206,601,[304]],[207,388,[39]],[207,602,[388]],[208,305,[394]],[208,603,[305]],[209,310,[76]],[209,604,[310]],[210,395,[311]],[210,605,[395]],[211,389,[79]],[211,606,[389]],[212,236,[1]],[212,607,[236]],[213,224,[452]],[213,608,[224]],[214,225,[108]],[214,609,[225]],[215,453,[7]],[215,610,[453]],[216,456,[237]],[216,611,[456]],[217,457,[106]],[217,612,[457]],[218,274,[284]],[218,613,[274]],[219,275,[99]],[219,614,[275]],[220,440,[24]],[220,615,[440]],[221,285,[436]],[221,616,[285]],[222,441,[29]],[222,617,[441]],[223,437,[101]],[223,618,[437]],[224,276,[28]],[224,619,[276]],[225,434,[277]],[225,620,[434]],[226,438,[25]],[226,621,[438]],[227,282,[435]],[227,622,[282]],[228,283,[100]],[228,623,[283]],[229,439,[98]],[229,624,[439]],[230,226,[4]],[230,625,[226]],[231,446,[2]],[231,626,[446]],[232,458,[227]],[232,627,[458]],[233,230,[103]],[233,628,[230]],[234,231,[459]],[234,629,[231]],[235,447,[109]],[235,630,[447]],[236,266,[14]],[236,631,[266]],[237,418,[254]],[237,632,[418]],[238,255,[428]],[238,633,[255]],[239,267,[90]],[239,634,[267]],[240,429,[20]],[240,635,[429]],[241,419,[95]],[241,636,[419]],[242,258,[18]],[242,637,[258]],[243,414,[16]],[243,638,[414]],[244,424,[259]],[244,639,[424]],[245,262,[415]],[245,640,[262]],[246,263,[93]],[246,641,[263]],[247,425,[88]],[247,642,[425]],[248,238,[248]],[248,643,[238]],[249,450,[8]],[249,644,[450]],[250,239,[110]],[250,645,[239]],[251,249,[105]],[251,646,[249]],[252,460,[12]],[252,647,[460]],[253,461,[451]],[253,648,[461]],[254,288,[37]],[254,649,[288]],[255,289,[398]],[255,650,[289]],[256,410,[31]],[256,651,[410]],[257,300,[81]],[257,652,[300]],[258,301,[411]],[258,653,[301]],[259,399,[86]],[259,654,[399]],[260,316,[40]],[260,655,[316]],[261,306,[382]],[261,656,[306]],[262,392,[307]],[262,657,[392]],[263,383,[45]],[263,658,[383]],[264,317,[78]],[264,659,[317]],[265,393,[73]],[265,660,[393]],[266,243,[244]],[266,243,[236]],[266,243,[226]],[266,243,[238]],[266,247,[244]],[266,247,[236]],[266,247,[226]],[266,247,[238]],[266,244,[236]],[266,244,[226]],[266,236,[238]],[266,226,[238]],[266,238,[243]],[266,238,[247]],[266,238,[236]],[266,238,[226]],[266,226,[243]],[266,226,[247]],[266,226,[244]],[266,236,[243]],[266,236,[247]],[266,236,[244]],[266,244,[243]],[266,244,[247]],[267,486,[351]],[267,486,[369]],[267,486,[379]],[267,486,[353]],[267,222,[351]],[267,222,[379]],[267,351,[369]],[267,351,[379]],[267,351,[353]],[267,379,[353]],[267,353,[486]],[267,353,[222]],[267,353,[351]],[267,379,[486]],[267,379,[222]],[267,379,[351]],[267,379,[369]],[267,369,[486]],[267,369,[222]],[267,369,[351]],[267,222,[486]],[268,235,[280]],[268,235,[260]],[268,235,[274]],[268,235,[258]],[268,223,[280]],[268,223,[260]],[268,223,[274]],[268,223,[258]],[268,280,[274]],[268,280,[258]],[268,260,[274]],[268,260,[258]],[268,274,[258]],[268,258,[235]],[268,258,[223]],[268,258,[280]],[268,258,[260]],[268,258,[274]],[268,274,[235]],[268,274,[223]],[268,260,[235]],[268,260,[223]],[268,260,[280]],[268,280,[235]],[268,280,[223]],[269,485,[403]],[269,485,[397]],[269,485,[389]],[269,485,[399]],[269,253,[403]],[269,403,[397]],[269,403,[389]],[269,403,[399]],[269,389,[399]],[269,399,[485]],[269,399,[253]],[269,399,[403]],[269,399,[397]],[269,389,[485]],[269,389,[253]],[269,389,[403]],[269,397,[485]],[269,397,[253]],[269,397,[403]],[269,253,[485]],[270,234,[272]],[270,234,[268]],[270,234,[276]],[270,234,[266]],[270,252,[272]],[270,272,[268]],[270,272,[276]],[270,272,[266]],[270,266,[234]],[270,266,[252]],[270,266,[272]],[270,266,[268]],[270,276,[234]],[270,276,[252]],[270,276,[272]],[270,276,[268]],[270,268,[234]],[270,268,[252]],[270,252,[234]],[271,484,[401]],[271,484,[391]],[271,484,[405]],[271,484,[393]],[271,246,[401]],[271,246,[391]],[271,246,[405]],[271,246,[393]],[271,401,[405]],[271,401,[393]],[271,391,[405]],[271,391,[393]],[271,405,[393]],[271,393,[484]],[271,393,[246]],[271,393,[401]],[271,393,[391]],[271,393,[405]],[271,405,[484]],[271,405,[246]],[271,391,[484]],[271,391,[246]],[271,391,[401]],[271,401,[484]],[271,401,[246]],[272,242,[296]],[272,242,[302]],[272,242,[294]],[272,242,[316]],[272,501,[296]],[272,501,[302]],[272,501,[294]],[272,501,[316]],[272,296,[294]],[272,296,[316]],[272,302,[294]],[272,294,[316]],[272,316,[242]],[272,316,[501]],[272,316,[296]],[272,316,[302]],[272,294,[242]],[272,294,[501]],[272,302,[242]],[272,302,[501]],[272,302,[296]],[272,296,[242]],[272,296,[501]],[273,483,[421]],[273,483,[427]],[273,483,[439]],[273,483,[419]],[273,502,[421]],[273,421,[427]],[273,421,[439]],[273,421,[419]],[273,419,[483]],[273,419,[502]],[273,419,[421]],[273,419,[427]],[273,439,[483]],[273,439,[502]],[273,439,[421]],[273,439,[427]],[273,427,[483]],[273,427,[502]],[273,502,[483]],[274,240,[308]],[274,240,[298]],[274,240,[304]],[274,240,[288]],[274,500,[308]],[274,308,[298]],[274,308,[304]],[274,308,[288]],[274,288,[240]],[274,288,[500]],[274,288,[308]],[274,288,[298]],[274,304,[240]],[274,304,[500]],[274,304,[308]],[274,304,[298]],[274,298,[240]],[274,298,[500]],[274,500,[240]],[275,482,[503]],[275,482,[417]],[275,482,[437]],[275,482,[425]],[275,503,[417]],[275,503,[423]],[275,503,[437]],[275,503,[425]],[275,417,[423]],[275,417,[437]],[275,417,[425]],[275,423,[437]],[275,437,[425]],[275,425,[482]],[275,425,[423]],[275,437,[482]],[275,437,[417]],[275,423,[482]],[276,232,[504]],[276,232,[338]],[276,232,[346]],[276,232,[334]],[276,504,[338]],[276,504,[346]],[276,504,[342]],[276,504,[334]],[276,338,[346]],[276,338,[342]],[276,338,[334]],[276,346,[342]],[276,346,[334]],[276,342,[334]],[276,334,[232]],[276,334,[346]],[276,342,[232]],[276,346,[232]],[276,346,[338]],[277,481,[499]],[277,481,[455]],[277,481,[457]],[277,481,[447]],[277,499,[455]],[277,499,[457]],[277,499,[447]],[277,499,[461]],[277,455,[457]],[277,455,[447]],[277,455,[461]],[277,457,[447]],[277,457,[461]],[277,447,[461]],[277,461,[481]],[277,461,[455]],[277,461,[457]],[277,447,[481]],[277,457,[481]],[278,341,[339]],[278,341,[343]],[278,341,[456]],[278,341,[231]],[278,375,[339]],[278,375,[343]],[278,375,[456]],[278,375,[231]],[278,339,[343]],[278,339,[231]],[278,343,[456]],[278,343,[231]],[278,456,[231]],[278,231,[341]],[278,231,[375]],[278,231,[339]],[278,456,[341]],[278,456,[375]],[278,343,[341]],[278,343,[375]],[278,339,[341]],[278,339,[375]],[279,492,[354]],[279,492,[329]],[279,492,[449]],[279,492,[249]],[279,354,[329]],[279,354,[331]],[279,354,[449]],[279,354,[249]],[279,329,[331]],[279,329,[449]],[279,329,[249]],[279,331,[449]],[279,331,[249]],[279,249,[492]],[279,249,[331]],[279,449,[492]],[279,449,[331]],[279,331,[492]],[279,331,[329]],[280,345,[309]],[280,345,[281]],[280,345,[299]],[280,345,[261]],[280,380,[309]],[280,380,[281]],[280,380,[299]],[280,380,[261]],[280,309,[281]],[280,309,[261]],[280,281,[299]],[280,299,[261]],[280,261,[345]],[280,261,[380]],[280,261,[281]],[280,299,[345]],[280,299,[380]],[280,299,[309]],[280,281,[345]],[280,281,[380]],[280,281,[309]],[280,309,[345]],[280,309,[380]],[281,491,[310]],[281,491,[275]],[281,491,[263]],[281,491,[410]],[281,374,[310]],[281,374,[410]],[281,310,[275]],[281,310,[263]],[281,310,[410]],[281,410,[491]],[281,410,[374]],[281,410,[310]],[281,410,[275]],[281,410,[263]],[281,263,[491]],[281,263,[374]],[281,263,[310]],[281,275,[491]],[281,275,[374]],[281,275,[310]],[281,374,[491]],[282,325,[256]],[282,325,[442]],[282,325,[404]],[282,325,[392]],[282,359,[256]],[282,256,[442]],[282,256,[404]],[282,256,[392]],[282,392,[325]],[282,392,[359]],[282,392,[256]],[282,392,[442]],[282,404,[325]],[282,404,[359]],[282,404,[256]],[282,404,[442]],[282,442,[325]],[282,442,[359]],[282,359,[325]],[283,490,[312]],[283,490,[412]],[283,490,[434]],[283,490,[429]],[283,355,[312]],[283,355,[412]],[283,312,[412]],[283,312,[434]],[283,312,[429]],[283,429,[490]],[283,429,[355]],[283,429,[312]],[283,434,[490]],[283,434,[355]],[283,434,[312]],[283,412,[490]],[283,412,[355]],[283,355,[490]],[284,344,[400]],[284,344,[390]],[284,344,[283]],[284,344,[418]],[284,508,[400]],[284,508,[390]],[284,400,[390]],[284,400,[283]],[284,400,[418]],[284,390,[283]],[284,390,[418]],[284,418,[344]],[284,418,[508]],[284,418,[400]],[284,283,[344]],[284,283,[508]],[284,283,[400]],[284,390,[344]],[284,390,[508]],[284,390,[400]],[284,508,[344]],[285,489,[431]],[285,489,[426]],[285,489,[408]],[285,489,[383]],[285,507,[431]],[285,507,[426]],[285,507,[408]],[285,507,[383]],[285,431,[408]],[285,431,[383]],[285,426,[408]],[285,426,[383]],[285,383,[489]],[285,383,[507]],[285,383,[431]],[285,383,[426]],[285,408,[489]],[285,408,[507]],[285,408,[431]],[285,408,[426]],[285,426,[489]],[285,426,[507]],[285,431,[489]],[285,431,[507]],[286,318,[509]],[286,318,[441]],[286,318,[414]],[286,318,[300]],[286,509,[305]],[286,509,[441]],[286,509,[414]],[286,509,[300]],[286,305,[441]],[286,305,[414]],[286,305,[300]],[286,441,[300]],[286,414,[300]],[286,300,[318]],[286,300,[305]],[286,414,[318]],[286,414,[305]],[286,414,[441]],[286,441,[318]],[286,441,[305]],[287,488,[286]],[287,488,[265]],[287,488,[315]],[287,488,[270]],[287,506,[286]],[287,506,[265]],[287,506,[315]],[287,506,[270]],[287,286,[315]],[287,265,[315]],[287,265,[270]],[287,270,[488]],[287,270,[506]],[287,270,[286]],[287,270,[265]],[287,270,[315]],[287,315,[488]],[287,315,[506]],[287,315,[265]],[287,265,[488]],[287,265,[506]],[287,286,[488]],[287,286,[506]],[288,324,[326]],[288,324,[362]],[288,324,[224]],[288,324,[446]],[288,505,[326]],[288,505,[362]],[288,326,[362]],[288,326,[224]],[288,326,[446]],[288,446,[324]],[288,446,[505]],[288,446,[326]],[288,224,[324]],[288,224,[505]],[288,224,[326]],[288,362,[324]],[288,362,[505]],[288,505,[324]],[289,487,[510]],[289,487,[335]],[289,487,[454]],[289,487,[239]],[289,510,[364]],[289,510,[335]],[289,510,[454]],[289,510,[239]],[289,364,[335]],[289,364,[454]],[289,364,[239]],[289,454,[239]],[289,239,[487]],[289,239,[364]],[289,239,[335]],[289,239,[454]],[289,454,[487]],[289,454,[364]],[289,335,[487]],[289,335,[364]],[290,337,[373]],[290,337,[370]],[290,337,[453]],[290,337,[230]],[290,373,[347]],[290,373,[370]],[290,373,[453]],[290,373,[230]],[290,347,[370]],[290,347,[453]],[290,347,[230]],[290,453,[230]],[290,230,[337]],[290,230,[347]],[290,230,[370]],[290,230,[453]],[290,453,[337]],[290,453,[347]],[290,370,[337]],[290,370,[347]],[291,498,[376]],[291,498,[378]],[291,498,[251]],[291,498,[460]],[291,356,[376]],[291,356,[378]],[291,356,[251]],[291,356,[460]],[291,376,[378]],[291,376,[251]],[291,378,[251]],[291,378,[460]],[291,251,[460]],[291,460,[498]],[291,460,[356]],[291,460,[376]],[291,460,[251]],[291,251,[498]],[291,251,[356]],[291,378,[498]],[291,378,[356]],[291,376,[498]],[291,376,[356]],[292,323,[387]],[292,323,[406]],[292,323,[285]],[292,323,[424]],[292,361,[406]],[292,387,[406]],[292,387,[285]],[292,387,[424]],[292,406,[424]],[292,285,[424]],[292,424,[323]],[292,424,[361]],[292,424,[406]],[292,424,[285]],[292,285,[323]],[292,285,[361]],[292,285,[387]],[292,406,[323]],[292,406,[361]],[292,361,[323]],[293,497,[366]],[293,497,[264]],[293,497,[395]],[293,497,[289]],[293,366,[264]],[293,366,[445]],[293,366,[395]],[293,366,[289]],[293,264,[445]],[293,264,[395]],[293,264,[289]],[293,445,[395]],[293,395,[289]],[293,289,[497]],[293,289,[445]],[293,395,[497]],[293,395,[264]],[293,445,[497]],[294,336,[409]],[294,336,[282]],[294,336,[255]],[294,336,[306]],[294,367,[409]],[294,409,[282]],[294,409,[255]],[294,409,[306]],[294,282,[255]],[294,255,[306]],[294,306,[336]],[294,306,[367]],[294,306,[409]],[294,255,[336]],[294,255,[367]],[294,255,[409]],[294,282,[336]],[294,282,[367]],[294,282,[409]],[294,367,[336]],[295,496,[420]],[295,496,[313]],[295,496,[269]],[295,496,[292]],[295,372,[420]],[295,372,[313]],[295,372,[269]],[295,372,[292]],[295,420,[269]],[295,420,[292]],[295,313,[292]],[295,269,[292]],[295,292,[496]],[295,292,[372]],[295,292,[420]],[295,269,[496]],[295,269,[372]],[295,269,[420]],[295,269,[313]],[295,313,[496]],[295,313,[372]],[295,420,[496]],[295,420,[372]],[296,348,[514]],[296,348,[430]],[296,348,[384]],[296,348,[303]],[296,514,[430]],[296,514,[384]],[296,514,[279]],[296,514,[303]],[296,430,[384]],[296,430,[279]],[296,430,[303]],[296,384,[279]],[296,279,[303]],[296,303,[348]],[296,303,[384]],[296,279,[348]],[296,279,[430]],[296,279,[384]],[296,384,[348]],[297,495,[291]],[297,495,[438]],[297,495,[267]],[297,495,[317]],[297,513,[317]],[297,291,[438]],[297,291,[267]],[297,291,[317]],[297,438,[317]],[297,317,[495]],[297,317,[513]],[297,317,[291]],[297,317,[438]],[297,317,[267]],[297,267,[495]],[297,267,[513]],[297,267,[438]],[297,438,[495]],[297,438,[513]],[297,513,[495]],[298,321,[432]],[298,321,[422]],[298,321,[388]],[298,321,[301]],[298,515,[422]],[298,432,[422]],[298,432,[388]],[298,432,[301]],[298,422,[388]],[298,388,[301]],[298,301,[321]],[298,301,[515]],[298,301,[422]],[298,388,[321]],[298,388,[515]],[298,388,[432]],[298,422,[321]],[298,422,[515]],[298,515,[321]],[299,494,[402]],[299,494,[314]],[299,494,[440]],[299,494,[262]],[299,512,[402]],[299,402,[314]],[299,402,[440]],[299,402,[262]],[299,440,[262]],[299,262,[494]],[299,262,[512]],[299,262,[402]],[299,262,[314]],[299,262,[440]],[299,440,[494]],[299,440,[512]],[299,440,[402]],[299,314,[494]],[299,314,[512]],[299,314,[402]],[299,512,[494]],[300,320,[328]],[300,320,[330]],[300,320,[225]],[300,320,[458]],[300,511,[328]],[300,511,[330]],[300,511,[225]],[300,511,[458]],[300,328,[225]],[300,328,[458]],[300,330,[225]],[300,225,[458]],[300,458,[320]],[300,458,[511]],[300,458,[328]],[300,458,[330]],[300,225,[320]],[300,225,[511]],[300,330,[320]],[300,330,[511]],[300,330,[328]],[300,328,[320]],[300,328,[511]],[301,493,[350]],[301,493,[363]],[301,493,[448]],[301,493,[450]],[301,516,[350]],[301,516,[363]],[301,516,[448]],[301,516,[450]],[301,350,[363]],[301,350,[448]],[301,363,[448]],[301,363,[450]],[301,448,[450]],[301,450,[493]],[301,450,[516]],[301,450,[350]],[301,450,[448]],[301,448,[493]],[301,448,[516]],[301,363,[493]],[301,363,[516]],[301,350,[493]],[301,350,[516]],[302,522,[548]],[302,522,[553]],[302,522,[604]],[302,522,[652]],[302,548,[587]],[302,548,[604]],[302,548,[652]],[302,587,[604]],[302,587,[652]],[302,652,[522]],[302,652,[587]],[302,604,[522]],[302,604,[587]],[302,587,[522]],[302,587,[548]],[302,553,[548]],[303,521,[557]],[303,521,[575]],[303,521,[607]],[303,521,[630]],[303,539,[575]],[303,539,[607]],[303,539,[630]],[303,557,[575]],[303,557,[607]],[303,557,[630]],[303,607,[630]],[303,630,[521]],[303,630,[539]],[303,630,[575]],[303,630,[607]],[303,607,[521]],[303,607,[539]],[303,575,[521]],[303,575,[539]],[303,557,[521]],[303,557,[539]],[304,520,[591]],[304,520,[618]],[304,520,[637]],[304,520,[646]],[304,556,[591]],[304,556,[618]],[304,556,[637]],[304,556,[646]],[304,591,[646]],[304,618,[637]],[304,646,[520]],[304,646,[556]],[304,646,[591]],[304,646,[618]],[304,637,[520]],[304,637,[556]],[304,637,[591]],[304,618,[520]],[304,618,[556]],[304,591,[520]],[304,591,[556]],[305,519,[592]],[305,519,[613]],[305,519,[642]],[305,519,[645]],[305,555,[592]],[305,555,[613]],[305,555,[642]],[305,555,[645]],[305,592,[645]],[305,613,[642]],[305,613,[645]],[305,645,[519]],[305,645,[555]],[305,645,[613]],[305,642,[519]],[305,642,[555]],[305,642,[592]],[305,613,[519]],[305,613,[555]],[305,592,[519]],[305,592,[555]],[306,518,[554]],[306,518,[612]],[306,518,[625]],[306,536,[554]],[306,536,[572]],[306,536,[612]],[306,536,[625]],[306,554,[572]],[306,554,[612]],[306,554,[625]],[306,572,[612]],[306,572,[625]],[306,612,[625]],[306,625,[518]],[306,625,[536]],[306,625,[554]],[306,625,[572]],[306,612,[518]],[306,612,[536]],[306,572,[518]],[306,572,[536]],[306,572,[554]],[306,554,[518]],[306,554,[536]],[307,517,[551]],[307,517,[584]],[307,517,[603]],[307,517,[651]],[307,551,[558]],[307,558,[584]],[307,584,[603]],[307,584,[651]],[307,651,[517]],[307,651,[558]],[307,651,[584]],[307,603,[517]],[307,603,[558]],[307,603,[584]],[307,584,[551]],[307,558,[517]],[307,551,[517]],[308,528,[559]],[308,528,[622]],[308,528,[634]],[308,550,[585]],[308,550,[622]],[308,550,[634]],[308,559,[622]],[308,559,[634]],[308,634,[528]],[308,634,[550]],[308,622,[528]],[308,622,[550]],[308,585,[528]],[308,559,[528]],[308,559,[550]],[309,527,[563]],[309,527,[610]],[309,527,[627]],[309,527,[655]],[309,563,[600]],[309,563,[610]],[309,563,[627]],[309,563,[655]],[309,600,[610]],[309,600,[627]],[309,600,[655]],[309,610,[627]],[309,627,[655]],[309,655,[527]],[309,655,[600]],[309,627,[527]],[309,627,[600]],[309,610,[527]],[309,610,[600]],[310,526,[562]],[310,526,[579]],[310,526,[589]],[310,526,[648]],[310,543,[562]],[310,543,[579]],[310,543,[589]],[310,543,[648]],[310,589,[648]],[310,648,[526]],[310,648,[543]],[310,648,[562]],[310,648,[579]],[310,648,[589]],[310,589,[526]],[310,589,[543]],[310,589,[562]],[310,579,[526]],[310,579,[543]],[310,579,[562]],[310,562,[543]],[311,525,[544]],[311,525,[580]],[311,525,[594]],[311,525,[643]],[311,544,[580]],[311,544,[594]],[311,544,[643]],[311,561,[580]],[311,580,[594]],[311,580,[643]],[311,594,[643]],[311,643,[525]],[311,643,[561]],[311,643,[580]],[311,643,[594]],[311,594,[525]],[311,594,[544]],[311,594,[561]],[311,580,[525]],[311,580,[561]],[311,561,[525]],[312,524,[595]],[312,524,[609]],[312,524,[628]],[312,524,[660]],[312,560,[595]],[312,595,[609]],[312,595,[628]],[312,595,[660]],[312,609,[660]],[312,628,[660]],[312,660,[524]],[312,660,[560]],[312,660,[595]],[312,628,[524]],[312,628,[560]],[312,628,[595]],[312,628,[609]],[312,609,[524]],[312,609,[560]],[312,609,[595]],[312,560,[524]],[313,523,[549]],[313,523,[564]],[313,523,[621]],[313,523,[633]],[313,549,[586]],[313,549,[621]],[313,549,[633]],[313,564,[586]],[313,586,[633]],[313,621,[633]],[313,633,[523]],[313,633,[586]],[313,633,[621]],[313,621,[523]],[313,621,[549]],[313,586,[523]],[313,564,[523]],[314,534,[602]],[314,534,[620]],[314,534,[632]],[314,534,[650]],[314,565,[650]],[314,602,[620]],[314,602,[632]],[314,602,[650]],[314,620,[650]],[314,632,[650]],[314,650,[534]],[314,650,[565]],[314,650,[602]],[314,650,[620]],[314,650,[632]],[314,632,[534]],[314,632,[565]],[314,620,[534]],[314,620,[565]],[314,565,[534]],[315,533,[535]],[315,533,[566]],[315,533,[599]],[315,533,[659]],[315,535,[576]],[315,535,[599]],[315,535,[659]],[315,566,[576]],[315,576,[599]],[315,599,[659]],[315,659,[533]],[315,659,[576]],[315,599,[533]],[315,599,[535]],[315,576,[533]],[315,566,[533]],[316,532,[546]],[316,532,[567]],[316,532,[614]],[316,532,[638]],[316,546,[567]],[316,546,[577]],[316,546,[614]],[316,546,[638]],[316,567,[577]],[316,577,[614]],[316,577,[638]],[316,614,[638]],[316,638,[532]],[316,638,[577]],[316,614,[532]],[316,614,[546]],[316,614,[567]],[316,577,[532]],[316,567,[532]],[317,531,[568]],[317,531,[582]],[317,531,[617]],[317,531,[641]],[317,541,[568]],[317,541,[582]],[317,541,[617]],[317,541,[641]],[317,568,[582]],[317,568,[641]],[317,617,[641]],[317,641,[531]],[317,641,[541]],[317,641,[568]],[317,617,[531]],[317,617,[541]],[317,617,[582]],[317,582,[531]],[317,568,[531]],[317,568,[541]],[318,530,[540]],[318,530,[571]],[318,530,[596]],[318,530,[656]],[318,540,[571]],[318,540,[596]],[318,540,[656]],[318,569,[571]],[318,571,[596]],[318,596,[656]],[318,656,[530]],[318,656,[569]],[318,656,[571]],[318,596,[530]],[318,596,[540]],[318,596,[569]],[318,571,[530]],[318,571,[569]],[318,569,[530]],[319,529,[570]],[319,529,[623]],[319,529,[635]],[319,529,[653]],[319,570,[605]],[319,570,[623]],[319,570,[635]],[319,570,[653]],[319,605,[623]],[319,605,[635]],[319,605,[653]],[319,623,[635]],[319,635,[653]],[319,653,[529]],[319,653,[605]],[319,635,[529]],[319,635,[605]],[319,623,[529]],[319,623,[605]],[320,538,[593]],[320,538,[624]],[320,538,[631]],[320,538,[644]],[320,574,[593]],[320,574,[624]],[320,574,[631]],[320,574,[644]],[320,593,[644]],[320,624,[631]],[320,644,[538]],[320,644,[574]],[320,644,[593]],[320,644,[624]],[320,631,[538]],[320,631,[574]],[320,631,[593]],[320,624,[538]],[320,624,[574]],[320,593,[538]],[320,593,[574]],[321,537,[590]],[321,537,[619]],[321,537,[636]],[321,537,[647]],[321,573,[590]],[321,573,[619]],[321,573,[636]],[321,573,[647]],[321,590,[636]],[321,590,[647]],[321,619,[636]],[321,619,[647]],[321,647,[537]],[321,647,[573]],[321,647,[619]],[321,636,[537]],[321,636,[573]],[321,636,[590]],[321,619,[537]],[321,619,[573]],[321,590,[537]],[321,590,[573]],[322,545,[581]],[322,545,[601]],[322,545,[611]],[322,545,[626]],[322,581,[601]],[322,581,[611]],[322,581,[626]],[322,581,[654]],[322,601,[611]],[322,601,[626]],[322,601,[654]],[322,611,[654]],[322,626,[654]],[322,654,[545]],[322,654,[601]],[322,654,[611]],[322,654,[626]],[322,626,[545]],[322,611,[545]],[323,542,[606]],[323,542,[608]],[323,542,[629]],[323,542,[649]],[323,578,[606]],[323,606,[608]],[323,606,[629]],[323,606,[649]],[323,608,[649]],[323,629,[649]],[323,649,[542]],[323,649,[578]],[323,629,[542]],[323,629,[578]],[323,629,[606]],[323,608,[542]],[323,608,[578]],[323,608,[606]],[323,578,[542]],[324,552,[583]],[324,552,[598]],[324,552,[616]],[324,552,[640]],[324,583,[598]],[324,583,[616]],[324,583,[640]],[324,583,[658]],[324,598,[616]],[324,598,[640]],[324,598,[658]],[324,616,[658]],[324,658,[552]],[324,658,[598]],[324,658,[616]],[324,658,[640]],[324,640,[552]],[324,640,[616]],[324,616,[552]],[325,547,[597]],[325,547,[615]],[325,547,[639]],[325,547,[657]],[325,588,[657]],[325,597,[615]],[325,597,[639]],[325,597,[657]],[325,615,[657]],[325,657,[547]],[325,657,[588]],[325,657,[597]],[325,657,[615]],[325,657,[639]],[325,639,[547]],[325,639,[588]],[325,639,[615]],[325,615,[547]],[325,615,[588]],[325,588,[547]],[326,247,[351]],[327,235,[403]],[328,234,[484]],[329,501,[483]],[330,240,[417]],[331,504,[499]],[332,375,[329]],[333,345,[310]],[334,256,[490]],[335,400,[507]],[336,509,[488]],[337,326,[510]],[338,373,[498]],[339,323,[366]],[340,409,[372]],[341,430,[291]],[342,432,[402]],[343,511,[493]],[344,243,[338]],[345,485,[503]],[346,246,[421]],[347,272,[242]],[348,223,[308]],[349,486,[455]],[350,341,[364]],[351,305,[380]],[352,344,[325]],[353,312,[489]],[354,491,[506]],[355,324,[354]],[356,347,[516]],[357,387,[321]],[358,336,[514]],[359,495,[496]],[360,494,[264]],[361,320,[356]],[362,502,[548]],[363,539,[426]],[364,520,[313]],[365,555,[348]],[366,536,[359]],[367,252,[517]],[368,253,[550]],[369,600,[309]],[370,543,[361]],[371,525,[512]],[372,595,[265]],[373,500,[549]],[374,222,[534]],[375,456,[535]],[376,363,[546]],[377,251,[541]],[378,505,[530]],[379,232,[570]],[380,482,[569]],[381,521,[515]],[382,574,[281]],[383,573,[286]],[384,518,[497]],[385,274,[533]],[386,405,[532]],[387,601,[420]],[388,561,[355]],[389,526,[508]],[390,606,[384]],[391,296,[531]],[392,369,[598]],[393,337,[551]],[394,487,[528]],[395,492,[523]],[396,225,[522]],[397,342,[597]],[398,427,[584]],[399,557,[442]],[400,556,[279]],[401,519,[269]],[402,612,[431]],[403,268,[553]],[404,389,[564]],[405,563,[315]],[406,562,[440]],[407,544,[285]],[408,524,[261]],[409,298,[559]],[410,379,[605]],[411,343,[540]],[412,448,[617]],[413,378,[567]],[414,362,[566]],[415,346,[602]],[416,437,[599]],[417,607,[395]],[418,538,[270]],[419,537,[299]],[420,554,[388]],[421,280,[596]],[422,401,[582]],[423,581,[303]],[424,594,[390]],[425,589,[412]],[426,542,[292]],[427,294,[614]],[428,353,[547]],[429,453,[587]],[430,454,[621]],[431,331,[585]],[432,328,[558]],[433,334,[583]],[434,481,[580]],[435,624,[376]],[436,613,[249]],[437,618,[335]],[438,619,[350]],[439,244,[579]],[440,527,[391]],[441,367,[576]],[442,392,[552]],[443,588,[383]],[444,571,[513]],[445,302,[560]],[446,578,[397]],[447,445,[529]],[448,374,[604]],[449,603,[318]],[450,565,[422]],[451,304,[545]],[452,457,[572]],[453,626,[339]],[454,627,[370]],[455,660,[330]],[456,608,[446]],[457,236,[575]],[458,423,[591]],[459,568,[441]],[460,616,[406]],[461,314,[615]],[462,275,[577]],[463,260,[592]],[464,419,[593]],[465,283,[635]],[466,255,[634]],[467,586,[438]],[468,620,[434]],[469,266,[590]],[470,447,[630]],[471,629,[231]],[472,609,[230]],[473,655,[458]],[474,611,[224]],[475,226,[625]],[476,439,[636]],[477,429,[653]],[478,267,[622]],[479,633,[306]],[480,632,[418]],[481,276,[631]],[482,425,[642]],[483,263,[641]],[484,262,[640]],[485,639,[424]],[486,638,[300]],[487,258,[637]],[488,461,[648]],[489,647,[460]],[490,646,[449]],[491,645,[239]],[492,644,[450]],[493,238,[643]],[494,654,[399]],[495,301,[623]],[496,414,[652]],[497,651,[410]],[498,650,[289]],[499,288,[649]],[500,628,[393]],[501,659,[317]],[502,658,[408]],[503,404,[657]],[504,282,[656]],[505,316,[610]],[506,349,[6,56,233,319,322,340,462,463]],[506,340,[233,241,319,349,464]],[506,241,[6,56,233,319,322,463,464]],[507,360,[68,69,357,358,381]],[507,381,[11,69,228,358,360,465]],[508,385,[43,57,297,416,433,466,467]],[508,368,[365,385,433,466]],[79,444,[470]],[509,444,[17,271,293,352,413,468,471]],[509,413,[17,271,293,352,371,471]],[470,436,[447]],[348,349,[223]],[330,228,[240]],[455,415,[660]],[456,227,[608]],[490,311,[646]],[331,360,[504]],[349,322,[486]],[491,295,[645]],[438,382,[619]],[478,435,[267]],[364,396,[520]],[483,237,[263]],[418,433,[538]],[485,284,[639]],[380,293,[482]],[382,271,[574]],[399,257,[557]],[420,368,[554]],[458,459,[423]],[465,254,[283]],[401,273,[519]],[461,259,[314]],[441,307,[367]],[444,248,[571]],[406,327,[562]],[497,245,[651]],[426,416,[542]],[447,451,[445]],[501,290,[659]],[371,333,[525]],[372,278,[595]],[449,398,[603]],[390,413,[606]],[517,413,[469]],[408,377,[524]],[332,381,[375]],[340,358,[409]],[341,357,[430]],[336,229,[509]],[374,332,[222]],[376,407,[363]],[392,444,[369]],[393,352,[337]],[428,385,[353]],[411,386,[343]],[412,287,[448]],[432,365,[328]],[351,340,[305]],[352,233,[344]],[357,319,[387]],[361,241,[320]],[505,250,[316]],[391,371,[296]],[427,297,[294]],[499,394,[288]],[481,452,[276]],[367,443,[252]],[469,428,[266]],[475,277,[226]],[439,411,[244]],[328,472,[234]],[510,472,[240,360]],[346,473,[246]],[511,473,[349,486]],[335,474,[400]],[512,474,[381,509]],[394,475,[487]],[513,475,[444,337]],[431,476,[331]],[514,476,[385,328]],[350,477,[341]],[515,477,[340,233]],[359,478,[495]],[516,478,[387,241]],[388,479,[561]],[517,479,[413,296]],[421,480,[280]],[518,480,[538,368]]],"B":[[127,111,[3]],[217,112,[106]],[233,113,[103]],[235,115,[109]],[11,116,[9]],[114,117,[5]],[214,118,[108]],[252,119,[12]],[198,121,[107]],[2,122,[0]],[249,123,[8]],[199,124,[104]],[239,125,[90]],[139,126,[96]],[246,127,[93]],[184,128,[92]],[247,129,[88]],[155,130,[89]],[241,131,[95]],[168,132,[26]],[135,134,[91]],[222,135,[29]],[229,136,[98]],[165,137,[21]],[154,138,[97]],[226,139,[25]],[223,140,[101]],[143,141,[41]],[257,142,[81]],[205,143,[85]],[188,144,[38]],[202,145,[32]],[160,146,[74]],[173,147,[80]],[259,148,[86]],[186,149,[77]],[211,150,[79]],[263,151,[45]],[145,152,[75]],[207,153,[39]],[159,154,[35]],[172,155,[36]],[265,156,[73]],[124,158,[58]],[121,159,[47]],[149,160,[53]],[62,161,[60]],[181,162,[64]],[119,163,[48]],[147,164,[59]],[48,165,[46]],[178,166,[51]],[56,167,[54]],[67,168,[65]],[120,169,[52]],[150,170,[70]],[74,173,[72]],[63,174,[61]],[180,175,[71]],[68,176,[66]],[52,178,[50]],[131,179,[63]],[129,180,[62]],[146,181,[49]],[179,182,[55]],[264,184,[78]],[144,186,[82]],[206,187,[42]],[189,188,[87]],[260,189,[40]],[209,190,[76]],[174,191,[84]],[256,192,[31]],[140,193,[30]],[204,194,[34]],[170,195,[44]],[201,196,[83]],[254,197,[37]],[185,198,[33]],[242,199,[18]],[156,200,[27]],[240,201,[20]],[134,202,[15]],[182,203,[22]],[243,204,[16]],[166,205,[102]],[236,206,[14]],[137,207,[23]],[152,208,[19]],[228,209,[100]],[220,210,[24]],[224,211,[28]],[219,212,[99]],[167,213,[94]],[230,214,[4]],[194,215,[13]],[250,216,[110]],[212,217,[1]],[195,218,[10]],[215,219,[7]],[231,220,[2]],[251,221,[105]],[506,52,[47]],[506,52,[56]],[506,52,[5]],[506,52,[54]],[506,52,[9]],[506,52,[58]],[506,52,[6]],[506,52,[46]],[506,52,[48]],[506,47,[46]],[506,47,[48]],[506,5,[9]],[506,9,[6]],[506,58,[48]],[506,48,[52]],[506,48,[5]],[506,48,[6]],[506,46,[52]],[506,46,[56]],[506,46,[54]],[506,58,[52]],[506,9,[52]],[506,54,[52]],[506,5,[52]],[506,56,[52]],[506,47,[52]],[507,68,[11]],[507,68,[63]],[507,68,[72]],[507,68,[0]],[507,68,[61]],[507,3,[62]],[507,465,[69]],[507,465,[63]],[507,465,[0]],[507,69,[11]],[507,69,[62]],[507,63,[72]],[507,63,[62]],[507,63,[0]],[507,61,[3]],[507,61,[69]],[507,61,[72]],[507,61,[62]],[507,61,[0]],[507,0,[68]],[507,0,[69]],[507,62,[68]],[507,62,[3]],[507,62,[69]],[507,72,[68]],[507,72,[3]],[507,63,[3]],[507,63,[69]],[507,11,[68]],[507,11,[3]],[507,11,[69]],[507,69,[68]],[507,465,[68]],[507,465,[3]],[507,3,[68]],[519,59,[49]],[519,59,[30]],[519,59,[53]],[519,59,[41]],[519,59,[82]],[519,59,[70]],[519,59,[75]],[519,15,[91]],[519,15,[23]],[519,15,[96]],[519,49,[41]],[519,49,[75]],[519,30,[82]],[519,30,[70]],[519,30,[75]],[519,53,[41]],[519,53,[75]],[519,41,[82]],[519,82,[70]],[519,75,[59]],[519,75,[15]],[519,75,[82]],[519,75,[70]],[519,70,[59]],[519,70,[15]],[519,82,[15]],[519,82,[53]],[519,96,[59]],[519,96,[23]],[519,41,[59]],[519,41,[15]],[519,23,[59]],[519,23,[15]],[519,53,[59]],[519,53,[15]],[519,53,[49]],[519,91,[59]],[519,30,[15]],[519,30,[49]],[519,49,[59]],[519,49,[15]],[519,15,[59]],[508,89,[27]],[508,89,[74]],[508,89,[43]],[508,89,[19]],[508,89,[35]],[508,89,[97]],[508,66,[74]],[508,66,[43]],[508,66,[19]],[508,66,[35]],[508,66,[57]],[508,66,[65]],[508,66,[97]],[508,466,[43]],[508,466,[97]],[508,74,[43]],[508,74,[19]],[508,74,[97]],[508,43,[19]],[508,43,[97]],[508,35,[97]],[508,97,[66]],[508,97,[27]],[508,97,[19]],[508,65,[89]],[508,57,[89]],[508,35,[89]],[508,35,[66]],[508,35,[27]],[508,35,[74]],[508,43,[89]],[508,43,[66]],[508,74,[89]],[508,74,[66]],[508,466,[89]],[508,466,[66]],[508,27,[66]],[520,55,[44]],[520,55,[84]],[520,55,[51]],[520,55,[36]],[520,55,[71]],[520,55,[64]],[520,55,[80]],[520,44,[84]],[520,44,[94]],[520,44,[21]],[520,44,[36]],[520,44,[80]],[520,44,[102]],[520,44,[26]],[520,84,[71]],[520,84,[64]],[520,94,[21]],[520,21,[26]],[520,36,[80]],[520,80,[102]],[520,26,[55]],[520,26,[94]],[520,26,[51]],[520,26,[36]],[520,26,[102]],[520,102,[55]],[520,102,[94]],[520,80,[55]],[520,80,[21]],[520,64,[44]],[520,64,[51]],[520,71,[44]],[520,71,[51]],[520,36,[55]],[520,36,[44]],[520,51,[44]],[520,21,[55]],[520,21,[94]],[520,94,[55]],[520,84,[44]],[520,44,[55]],[509,87,[92]],[509,87,[67]],[509,87,[38]],[509,87,[22]],[509,87,[60]],[509,87,[50]],[509,87,[77]],[509,92,[22]],[509,92,[33]],[509,17,[33]],[509,38,[33]],[509,77,[87]],[509,77,[17]],[509,77,[33]],[509,468,[87]],[509,468,[92]],[509,468,[38]],[509,468,[33]],[509,50,[87]],[509,50,[17]],[509,50,[67]],[509,60,[87]],[509,60,[17]],[509,33,[87]],[509,33,[22]],[509,38,[87]],[509,38,[17]],[509,67,[87]],[509,67,[17]],[509,17,[87]],[509,92,[87]],[521,83,[10]],[521,83,[79]],[521,83,[76]],[521,83,[104]],[521,83,[13]],[521,83,[34]],[521,83,[42]],[521,83,[107]],[521,83,[85]],[521,83,[32]],[521,10,[39]],[521,10,[107]],[521,79,[76]],[521,79,[104]],[521,79,[13]],[521,79,[42]],[521,79,[85]],[521,76,[42]],[521,76,[107]],[521,104,[34]],[521,104,[107]],[521,13,[34]],[521,13,[39]],[521,13,[85]],[521,34,[42]],[521,34,[39]],[521,32,[83]],[521,32,[34]],[521,32,[42]],[521,85,[10]],[521,85,[79]],[521,107,[83]],[521,107,[79]],[521,107,[104]],[521,107,[13]],[521,107,[42]],[521,39,[83]],[521,42,[83]],[521,34,[83]],[521,34,[104]],[521,13,[83]],[521,104,[83]],[521,104,[10]],[521,76,[83]],[521,76,[10]],[521,79,[10]],[521,10,[83]],[522,28,[1]],[522,28,[100]],[522,28,[101]],[522,28,[24]],[522,28,[29]],[522,28,[7]],[522,28,[99]],[522,28,[106]],[522,28,[25]],[522,28,[108]],[522,28,[98]],[522,1,[108]],[522,100,[25]],[522,101,[24]],[522,101,[7]],[522,29,[99]],[522,29,[25]],[522,29,[98]],[522,7,[25]],[522,7,[108]],[522,108,[98]],[522,98,[28]],[522,108,[28]],[522,108,[101]],[522,108,[24]],[522,108,[29]],[522,108,[7]],[522,108,[99]],[522,25,[28]],[522,25,[7]],[522,106,[1]],[522,106,[101]],[522,106,[29]],[522,99,[28]],[522,7,[28]],[522,7,[1]],[522,29,[1]],[522,29,[100]],[522,29,[101]],[522,24,[28]],[522,101,[28]],[522,100,[28]],[522,1,[28]],[523,103,[2]],[523,103,[88]],[523,103,[4]],[523,103,[93]],[523,103,[16]],[523,103,[109]],[523,103,[18]],[523,20,[88]],[523,20,[95]],[523,20,[14]],[523,20,[90]],[523,2,[4]],[523,2,[93]],[523,2,[16]],[523,2,[18]],[523,88,[18]],[523,93,[16]],[523,95,[18]],[523,109,[18]],[523,14,[90]],[523,14,[18]],[523,18,[103]],[523,18,[20]],[523,90,[103]],[523,14,[103]],[523,14,[20]],[523,14,[88]],[523,109,[103]],[523,109,[20]],[523,109,[88]],[523,16,[103]],[523,16,[20]],[523,95,[103]],[523,95,[20]],[523,95,[88]],[523,93,[103]],[523,93,[20]],[523,93,[2]],[523,93,[88]],[523,4,[20]],[523,4,[2]],[523,88,[103]],[523,88,[20]],[523,2,[20]],[523,20,[103]],[524,110,[31]],[524,110,[37]],[524,110,[78]],[524,110,[8]],[524,110,[81]],[524,110,[86]],[524,110,[12]],[524,110,[105]],[524,40,[45]],[524,40,[86]],[524,40,[73]],[524,31,[37]],[524,31,[78]],[524,31,[81]],[524,8,[86]],[524,8,[105]],[524,12,[73]],[524,73,[40]],[524,73,[31]],[524,73,[8]],[524,73,[86]],[524,105,[110]],[524,105,[40]],[524,105,[31]],[524,105,[37]],[524,105,[78]],[524,12,[110]],[524,86,[110]],[524,86,[40]],[524,81,[110]],[524,81,[40]],[524,8,[110]],[524,8,[40]],[524,78,[110]],[524,78,[40]],[524,78,[31]],[524,37,[110]],[524,37,[40]],[524,45,[110]],[524,31,[40]],[524,40,[110]],[345,9,[485]],[454,93,[627]],[471,99,[629]],[344,5,[243]],[474,25,[611]],[327,62,[235]],[326,0,[247]],[452,2,[457]],[488,34,[461]],[329,69,[501]],[434,31,[481]],[347,48,[272]],[492,39,[644]],[437,73,[618]],[477,106,[429]],[363,21,[539]],[484,101,[262]],[416,97,[437]],[482,28,[425]],[381,92,[521]],[476,100,[439]],[400,91,[556]],[419,35,[537]],[362,94,[502]],[459,109,[568]],[466,95,[255]],[398,23,[427]],[384,87,[518]],[464,103,[419]],[462,16,[275]],[369,36,[600]],[496,42,[414]],[440,45,[527]],[422,43,[401]],[443,86,[588]],[386,77,[405]],[405,49,[563]],[494,76,[654]],[425,27,[589]],[448,81,[374]],[500,79,[628]],[368,102,[253]],[446,78,[578]],[389,38,[526]],[404,41,[389]],[504,32,[282]],[333,72,[345]],[338,11,[373]],[342,63,[432]],[375,51,[456]],[429,89,[453]],[410,82,[379]],[339,465,[323]],[377,71,[251]],[337,3,[326]],[413,15,[378]],[334,68,[256]],[395,17,[492]],[343,61,[511]],[379,64,[232]],[433,65,[334]],[356,47,[347]],[354,46,[491]],[360,58,[494]],[415,30,[346]],[397,50,[342]],[396,60,[225]],[430,57,[454]],[358,52,[336]],[353,56,[312]],[378,84,[505]],[414,53,[362]],[355,54,[324]],[503,13,[404]],[387,67,[601]],[373,26,[500]],[451,105,[304]],[423,74,[581]],[502,85,[658]],[450,37,[565]],[407,75,[544]],[495,107,[301]],[370,44,[543]],[445,110,[302]],[409,70,[298]],[442,12,[392]],[498,83,[650]],[424,466,[594]],[487,24,[258]],[383,33,[573]],[479,29,[633]],[365,55,[555]],[417,66,[607]],[486,108,[638]],[403,96,[268]],[480,98,[632]],[366,80,[536]],[385,468,[274]],[467,90,[586]],[463,88,[260]],[468,14,[620]],[460,18,[616]],[402,59,[612]],[473,7,[655]],[435,40,[624]],[489,104,[647]],[453,20,[626]],[436,8,[613]],[457,4,[236]],[472,1,[609]],[493,10,[238]],[525,111,[243,9,246]],[526,112,[457,626,93]],[527,113,[436,99,609]],[528,114,[5,272,223]],[529,115,[447,655,25]],[530,116,[247,62,234]],[531,117,[0,501,228]],[532,118,[2,660,608]],[533,119,[34,647,311]],[534,120,[235,69,504]],[535,121,[31,624,613]],[536,122,[485,48,322]],[537,123,[461,645,39]],[538,124,[481,73,382]],[539,125,[439,106,267]],[540,126,[502,21,520]],[541,127,[425,237,101]],[542,128,[97,607,433]],[543,129,[28,639,638]],[544,130,[482,92,271]],[545,131,[100,633,632]],[546,132,[427,257,91]],[547,133,[437,35,554]],[548,134,[94,555,536]],[549,135,[459,109,616]],[550,136,[419,254,95]],[551,137,[23,273,612]],[552,138,[293,573,87]],[553,139,[103,586,620]],[554,140,[423,314,16]],[555,141,[253,36,543]],[556,142,[654,301,42]],[557,143,[45,367,392]],[558,144,[43,581,594]],[559,145,[527,86,571]],[560,146,[77,601,561]],[561,147,[389,49,327]],[562,148,[76,245,650]],[563,149,[401,27,416]],[564,150,[578,445,81]],[565,151,[79,290,658]],[566,152,[102,525,278]],[567,153,[78,603,565]],[568,154,[405,38,606]],[569,155,[41,544,524]],[570,156,[628,404,32]],[571,157,[375,72,256]],[572,158,[11,323,358]],[573,159,[373,357,63]],[574,160,[332,51,363]],[575,161,[353,89,454]],[576,162,[82,343,287]],[577,163,[465,430,511]],[578,164,[222,71,505]],[579,165,[345,400,3]],[580,166,[379,15,362]],[581,167,[68,229,326]],[582,168,[369,17,225]],[583,169,[409,432,61]],[584,170,[456,251,64]],[585,171,[453,331,65]],[586,172,[47,319,336]],[587,173,[341,312,46]],[588,174,[347,495,58]],[589,175,[386,378,30]],[590,176,[352,492,50]],[591,177,[487,60,342]],[592,178,[57,365,334]],[593,179,[52,494,320]],[594,180,[305,56,324]],[595,181,[407,84,232]],[596,182,[448,53,346]],[597,183,[344,491,54]],[598,184,[659,13,250]],[599,185,[67,526,371]],[600,186,[600,333,26]],[601,187,[451,398,105]],[602,188,[74,589,294]],[603,189,[85,282,316]],[604,190,[374,37,304]],[605,191,[563,75,298]],[606,192,[107,651,288]],[607,193,[44,595,500]],[608,194,[307,588,110]],[609,195,[562,377,70]],[610,196,[12,248,302]],[611,197,[414,83,394]],[612,198,[466,542,297]],[613,199,[263,284,24]],[614,200,[521,33,274]],[615,201,[429,29,452]],[616,202,[539,55,252]],[617,203,[66,537,280]],[618,204,[262,108,258]],[619,205,[557,519,96]],[620,206,[435,98,276]],[621,207,[396,80,443]],[622,208,[574,518,468]],[623,209,[283,90,428]],[624,210,[568,259,88]],[625,211,[255,14,266]],[626,212,[18,275,260]],[627,213,[556,59,268]],[628,214,[629,7,277]],[629,215,[40,618,411]],[630,216,[104,295,238]],[631,217,[20,415,236]],[632,218,[8,619,244]],[633,219,[627,227,4]],[634,220,[1,611,226]],[635,221,[646,644,10]]],"C":[[1,10,[238]],[1,1,[609]],[1,4,[236]],[1,8,[613]],[1,20,[626]],[1,104,[647]],[1,40,[624]],[1,7,[655]],[1,59,[612]],[1,18,[616]],[1,14,[620]],[1,88,[260]],[1,90,[586]],[1,468,[274]],[1,80,[536]],[1,98,[632]],[1,96,[268]],[1,108,[638]],[1,66,[607]],[1,55,[555]],[1,29,[633]],[1,33,[573]],[1,24,[258]],[1,466,[594]],[1,83,[650]],[1,12,[392]],[1,70,[298]],[1,110,[302]],[1,44,[543]],[1,107,[301]],[1,75,[544]],[1,37,[565]],[1,85,[658]],[1,74,[581]],[1,105,[304]],[1,26,[500]],[1,67,[601]],[1,13,[404]],[1,54,[324]],[1,53,[362]],[1,84,[505]],[1,56,[312]],[1,52,[336]],[1,57,[454]],[1,60,[225]],[1,50,[342]],[1,30,[346]],[1,58,[494]],[1,46,[491]],[1,47,[347]],[1,65,[334]],[1,64,[232]],[1,61,[511]],[1,17,[492]],[1,68,[256]],[1,15,[378]],[1,3,[326]],[1,71,[251]],[1,465,[323]],[1,82,[379]],[1,89,[453]],[1,51,[456]],[1,63,[432]],[1,11,[373]],[1,72,[345]],[1,32,[282]],[1,41,[389]],[1,38,[526]],[1,78,[578]],[1,102,[253]],[1,79,[628]],[1,81,[374]],[1,27,[589]],[1,76,[654]],[1,49,[563]],[1,77,[405]],[1,86,[588]],[1,43,[401]],[1,45,[527]],[1,42,[414]],[1,36,[600]],[1,16,[275]],[1,103,[419]],[1,87,[518]],[1,23,[427]],[1,95,[255]],[1,109,[568]],[1,94,[502]],[1,35,[537]],[1,91,[556]],[1,100,[439]],[1,92,[521]],[1,28,[425]],[1,97,[437]],[1,101,[262]],[1,21,[539]],[1,106,[429]],[1,73,[618]],[1,39,[644]],[1,48,[272]],[1,31,[481]],[1,69,[501]],[1,34,[461]],[1,2,[457]],[1,0,[247]],[1,62,[235]],[1,25,[611]],[1,5,[243]],[1,99,[629]],[1,93,[627]],[1,9,[485]],[1,40,[110]],[1,31,[40]],[1,45,[110]],[1,37,[40]],[1,37,[110]],[1,78,[31]],[1,78,[40]],[1,78,[110]],[1,8,[40]],[1,8,[110]],[1,81,[40]],[1,81,[110]],[1,86,[40]],[1,86,[110]],[1,12,[110]],[1,105,[78]],[1,105,[37]],[1,105,[31]],[1,105,[40]],[1,105,[110]],[1,73,[86]],[1,73,[8]],[1,73,[31]],[1,73,[40]],[1,12,[73]],[1,8,[105]],[1,8,[86]],[1,31,[81]],[1,31,[78]],[1,31,[37]],[1,40,[73]],[1,40,[86]],[1,40,[45]],[1,110,[105]],[1,110,[12]],[1,110,[86]],[1,110,[81]],[1,110,[8]],[1,110,[78]],[1,110,[37]],[1,110,[31]],[1,20,[103]],[1,2,[20]],[1,88,[20]],[1,88,[103]],[1,4,[2]],[1,4,[20]],[1,93,[88]],[1,93,[2]],[1,93,[20]],[1,93,[103]],[1,95,[88]],[1,95,[20]],[1,95,[103]],[1,16,[20]],[1,16,[103]],[1,109,[88]],[1,109,[20]],[1,109,[103]],[1,14,[88]],[1,14,[20]],[1,14,[103]],[1,90,[103]],[1,18,[20]],[1,18,[103]],[1,14,[18]],[1,14,[90]],[1,109,[18]],[1,95,[18]],[1,93,[16]],[1,88,[18]],[1,2,[18]],[1,2,[16]],[1,2,[93]],[1,2,[4]],[1,20,[90]],[1,20,[14]],[1,20,[95]],[1,20,[88]],[1,103,[18]],[1,103,[109]],[1,103,[16]],[1,103,[93]],[1,103,[4]],[1,103,[88]],[1,103,[2]],[1,1,[28]],[1,100,[28]],[1,101,[28]],[1,24,[28]],[1,29,[101]],[1,29,[100]],[1,29,[1]],[1,7,[1]],[1,7,[28]],[1,99,[28]],[1,106,[29]],[1,106,[101]],[1,106,[1]],[1,25,[7]],[1,25,[28]],[1,108,[99]],[1,108,[7]],[1,108,[29]],[1,108,[24]],[1,108,[101]],[1,108,[28]],[1,98,[28]],[1,108,[98]],[1,7,[108]],[1,7,[25]],[1,29,[98]],[1,29,[25]],[1,29,[99]],[1,101,[7]],[1,101,[24]],[1,100,[25]],[1,1,[108]],[1,28,[98]],[1,28,[108]],[1,28,[25]],[1,28,[106]],[1,28,[99]],[1,28,[7]],[1,28,[29]],[1,28,[24]],[1,28,[101]],[1,28,[100]],[1,28,[1]],[1,10,[83]],[1,79,[10]],[1,76,[10]],[1,76,[83]],[1,104,[10]],[1,104,[83]],[1,13,[83]],[1,34,[104]],[1,34,[83]],[1,42,[83]],[1,39,[83]],[1,107,[42]],[1,107,[13]],[1,107,[104]],[1,107,[79]],[1,107,[83]],[1,85,[79]],[1,85,[10]],[1,32,[42]],[1,32,[34]],[1,32,[83]],[1,34,[39]],[1,34,[42]],[1,13,[85]],[1,13,[39]],[1,13,[34]],[1,104,[107]],[1,104,[34]],[1,76,[107]],[1,76,[42]],[1,79,[85]],[1,79,[42]],[1,79,[13]],[1,79,[104]],[1,79,[76]],[1,10,[107]],[1,10,[39]],[1,83,[32]],[1,83,[85]],[1,83,[107]],[1,83,[42]],[1,83,[34]],[1,83,[13]],[1,83,[104]],[1,83,[76]],[1,83,[79]],[1,83,[10]],[1,92,[87]],[1,17,[87]],[1,67,[17]],[1,67,[87]],[1,38,[17]],[1,38,[87]],[1,33,[22]],[1,33,[87]],[1,60,[17]],[1,60,[87]],[1,50,[67]],[1,50,[17]],[1,50,[87]],[1,468,[33]],[1,468,[38]],[1,468,[92]],[1,468,[87]],[1,77,[33]],[1,77,[17]],[1,77,[87]],[1,38,[33]],[1,17,[33]],[1,92,[33]],[1,92,[22]],[1,87,[77]],[1,87,[50]],[1,87,[60]],[1,87,[22]],[1,87,[38]],[1,87,[67]],[1,87,[92]],[1,44,[55]],[1,84,[44]],[1,94,[55]],[1,21,[94]],[1,21,[55]],[1,51,[44]],[1,36,[44]],[1,36,[55]],[1,71,[51]],[1,71,[44]],[1,64,[51]],[1,64,[44]],[1,80,[21]],[1,80,[55]],[1,102,[94]],[1,102,[55]],[1,26,[102]],[1,26,[36]],[1,26,[51]],[1,26,[94]],[1,26,[55]],[1,80,[102]],[1,36,[80]],[1,21,[26]],[1,94,[21]],[1,84,[64]],[1,84,[71]],[1,44,[26]],[1,44,[102]],[1,44,[80]],[1,44,[36]],[1,44,[21]],[1,44,[94]],[1,44,[84]],[1,55,[80]],[1,55,[64]],[1,55,[71]],[1,55,[36]],[1,55,[51]],[1,55,[84]],[1,55,[44]],[1,27,[66]],[1,466,[66]],[1,466,[89]],[1,74,[66]],[1,74,[89]],[1,43,[66]],[1,43,[89]],[1,35,[74]],[1,35,[27]],[1,35,[66]],[1,35,[89]],[1,57,[89]],[1,65,[89]],[1,97,[19]],[1,97,[27]],[1,97,[66]],[1,35,[97]],[1,43,[97]],[1,43,[19]],[1,74,[97]],[1,74,[19]],[1,74,[43]],[1,466,[97]],[1,466,[43]],[1,66,[97]],[1,66,[65]],[1,66,[57]],[1,66,[35]],[1,66,[19]],[1,66,[43]],[1,66,[74]],[1,89,[97]],[1,89,[35]],[1,89,[19]],[1,89,[43]],[1,89,[74]],[1,89,[27]],[1,15,[59]],[1,49,[15]],[1,49,[59]],[1,30,[49]],[1,30,[15]],[1,91,[59]],[1,53,[49]],[1,53,[15]],[1,53,[59]],[1,23,[15]],[1,23,[59]],[1,41,[15]],[1,41,[59]],[1,96,[23]],[1,96,[59]],[1,82,[53]],[1,82,[15]],[1,70,[15]],[1,70,[59]],[1,75,[70]],[1,75,[82]],[1,75,[15]],[1,75,[59]],[1,82,[70]],[1,41,[82]],[1,53,[75]],[1,53,[41]],[1,30,[75]],[1,30,[70]],[1,30,[82]],[1,49,[75]],[1,49,[41]],[1,15,[96]],[1,15,[23]],[1,15,[91]],[1,59,[75]],[1,59,[70]],[1,59,[82]],[1,59,[41]],[1,59,[53]],[1,59,[30]],[1,59,[49]],[1,3,[68]],[1,465,[3]],[1,465,[68]],[1,69,[68]],[1,11,[69]],[1,11,[3]],[1,11,[68]],[1,63,[69]],[1,63,[3]],[1,72,[3]],[1,72,[68]],[1,62,[69]],[1,62,[3]],[1,62,[68]],[1,0,[69]],[1,0,[68]],[1,61,[0]],[1,61,[62]],[1,61,[72]],[1,61,[69]],[1,61,[3]],[1,63,[0]],[1,63,[62]],[1,63,[72]],[1,69,[62]],[1,69,[11]],[1,465,[0]],[1,465,[63]],[1,465,[69]],[1,3,[62]],[1,68,[61]],[1,68,[0]],[1,68,[72]],[1,68,[63]],[1,68,[11]],[1,47,[52]],[1,56,[52]],[1,5,[52]],[1,54,[52]],[1,9,[52]],[1,58,[52]],[1,46,[54]],[1,46,[56]],[1,46,[52]],[1,48,[6]],[1,48,[5]],[1,48,[52]],[1,58,[48]],[1,9,[6]],[1,5,[9]],[1,47,[48]],[1,47,[46]],[1,52,[48]],[1,52,[46]],[1,52,[6]],[1,52,[58]],[1,52,[9]],[1,52,[54]],[1,52,[5]],[1,52,[56]],[1,52,[47]],[1,480,[538,368]],[1,480,[280]],[1,479,[413,296]],[1,479,[561]],[1,478,[387,241]],[1,478,[495]],[1,477,[340,233]],[1,477,[341]],[1,476,[385,328]],[1,476,[331]],[1,475,[444,337]],[1,475,[487]],[1,474,[381,509]],[1,474,[400]],[1,473,[349,486]],[1,473,[246]],[1,472,[240,360]],[1,472,[234]],[1,411,[244]],[1,277,[226]],[1,428,[266]],[1,443,[252]],[1,452,[276]],[1,394,[288]],[1,297,[294]],[1,371,[296]],[1,250,[316]],[1,241,[320]],[1,319,[387]],[1,233,[344]],[1,340,[305]],[1,365,[328]],[1,287,[448]],[1,386,[343]],[1,385,[353]],[1,352,[337]],[1,444,[369]],[1,407,[363]],[1,332,[222]],[1,229,[509]],[1,357,[430]],[1,358,[409]],[1,381,[375]],[1,377,[524]],[1,413,[469]],[1,413,[606]],[1,398,[603]],[1,278,[595]],[1,333,[525]],[1,290,[659]],[1,451,[445]],[1,416,[542]],[1,245,[651]],[1,327,[562]],[1,248,[571]],[1,307,[367]],[1,259,[314]],[1,273,[519]],[1,254,[283]],[1,459,[423]],[1,368,[554]],[1,257,[557]],[1,271,[574]],[1,293,[482]],[1,284,[639]],[1,433,[538]],[1,237,[263]],[1,396,[520]],[1,435,[267]],[1,382,[619]],[1,295,[645]],[1,322,[486]],[1,360,[504]],[1,311,[646]],[1,227,[608]],[1,415,[660]],[1,228,[240]],[1,349,[223]],[1,436,[447]],[1,413,[17,271,293,352,371,471]],[1,444,[17,271,293,352,413,468,471]],[1,444,[470]],[1,368,[365,385,433,466]],[1,385,[43,57,297,416,433,466,467]],[1,381,[11,69,228,358,360,465]],[1,360,[68,69,357,358,381]],[1,241,[6,56,233,319,322,463,464]],[1,340,[233,241,319,349,464]],[1,349,[6,56,233,319,322,340,462,463]],[1,316,[610]],[1,282,[656]],[1,404,[657]],[1,658,[408]],[1,659,[317]],[1,628,[393]],[1,288,[649]],[1,650,[289]],[1,651,[410]],[1,414,[652]],[1,301,[623]],[1,654,[399]],[1,238,[643]],[1,644,[450]],[1,645,[239]],[1,646,[449]],[1,647,[460]],[1,461,[648]],[1,258,[637]],[1,638,[300]],[1,639,[424]],[1,262,[640]],[1,263,[641]],[1,425,[642]],[1,276,[631]],[1,632,[418]],[1,633,[306]],[1,267,[622]],[1,429,[653]],[1,439,[636]],[1,226,[625]],[1,611,[224]],[1,655,[458]],[1,609,[230]],[1,629,[231]],[1,447,[630]],[1,266,[590]],[1,620,[434]],[1,586,[438]],[1,255,[634]],[1,283,[635]],[1,419,[593]],[1,260,[592]],[1,275,[577]],[1,314,[615]],[1,616,[406]],[1,568,[441]],[1,423,[591]],[1,236,[575]],[1,608,[446]],[1,660,[330]],[1,627,[370]],[1,626,[339]],[1,457,[572]],[1,304,[545]],[1,565,[422]],[1,603,[318]],[1,374,[604]],[1,445,[529]],[1,578,[397]],[1,302,[560]],[1,571,[513]],[1,588,[383]],[1,392,[552]],[1,367,[576]],[1,527,[391]],[1,244,[579]],[1,619,[350]],[1,618,[335]],[1,613,[249]],[1,624,[376]],[1,481,[580]],[1,334,[583]],[1,328,[558]],[1,331,[585]],[1,454,[621]],[1,453,[587]],[1,353,[547]],[1,294,[614]],[1,542,[292]],[1,589,[412]],[1,594,[390]],[1,581,[303]],[1,401,[582]],[1,280,[596]],[1,554,[388]],[1,537,[299]],[1,538,[270]],[1,607,[395]],[1,437,[599]],[1,346,[602]],[1,362,[566]],[1,378,[567]],[1,448,[617]],[1,343,[540]],[1,379,[605]],[1,298,[559]],[1,524,[261]],[1,544,[285]],[1,562,[440]],[1,563,[315]],[1,389,[564]],[1,268,[553]],[1,612,[431]],[1,519,[269]],[1,556,[279]],[1,557,[442]],[1,427,[584]],[1,342,[597]],[1,225,[522]],[1,492,[523]],[1,487,[528]],[1,337,[551]],[1,369,[598]],[1,296,[531]],[1,606,[384]],[1,526,[508]],[1,561,[355]],[1,601,[420]],[1,405,[532]],[1,274,[533]],[1,518,[497]],[1,573,[286]],[1,574,[281]],[1,521,[515]],[1,482,[569]],[1,232,[570]],[1,505,[530]],[1,251,[541]],[1,363,[546]],[1,456,[535]],[1,222,[534]],[1,500,[549]],[1,595,[265]],[1,525,[512]],[1,543,[361]],[1,600,[309]],[1,253,[550]],[1,252,[517]],[1,536,[359]],[1,555,[348]],[1,520,[313]],[1,539,[426]],[1,502,[548]],[1,320,[356]],[1,494,[264]],[1,495,[496]],[1,336,[514]],[1,387,[321]],[1,347,[516]],[1,324,[354]],[1,491,[506]],[1,312,[489]],[1,344,[325]],[1,305,[380]],[1,341,[364]],[1,486,[455]],[1,223,[308]],[1,272,[242]],[1,246,[421]],[1,485,[503]],[1,243,[338]],[1,511,[493]],[1,432,[402]],[1,430,[291]],[1,409,[372]],[1,323,[366]],[1,373,[498]],[1,326,[510]],[1,509,[488]],[1,400,[507]],[1,256,[490]],[1,345,[310]],[1,375,[329]],[1,504,[499]],[1,240,[417]],[1,501,[483]],[1,234,[484]],[1,235,[403]],[1,247,[351]],[1,588,[547]],[1,615,[588]],[1,615,[547]],[1,639,[615]],[1,639,[588]],[1,639,[547]],[1,657,[639]],[1,657,[615]],[1,657,[597]],[1,657,[588]],[1,657,[547]],[1,615,[657]],[1,597,[657]],[1,597,[639]],[1,597,[615]],[1,588,[657]],[1,547,[657]],[1,547,[639]],[1,547,[615]],[1,547,[597]],[1,616,[552]],[1,640,[616]],[1,640,[552]],[1,658,[640]],[1,658,[616]],[1,658,[598]],[1,658,[552]],[1,616,[658]],[1,598,[658]],[1,598,[640]],[1,598,[616]],[1,583,[658]],[1,583,[640]],[1,583,[616]],[1,583,[598]],[1,552,[640]],[1,552,[616]],[1,552,[598]],[1,552,[583]],[1,578,[542]],[1,608,[606]],[1,608,[578]],[1,608,[542]],[1,629,[606]],[1,629,[578]],[1,629,[542]],[1,649,[578]],[1,649,[542]],[1,629,[649]],[1,608,[649]],[1,606,[649]],[1,606,[629]],[1,606,[608]],[1,578,[606]],[1,542,[649]],[1,542,[629]],[1,542,[608]],[1,542,[606]],[1,611,[545]],[1,626,[545]],[1,654,[626]],[1,654,[611]],[1,654,[601]],[1,654,[545]],[1,626,[654]],[1,611,[654]],[1,601,[654]],[1,601,[626]],[1,601,[611]],[1,581,[654]],[1,581,[626]],[1,581,[611]],[1,581,[601]],[1,545,[626]],[1,545,[611]],[1,545,[601]],[1,545,[581]],[1,590,[573]],[1,590,[537]],[1,619,[573]],[1,619,[537]],[1,636,[590]],[1,636,[573]],[1,636,[537]],[1,647,[619]],[1,647,[573]],[1,647,[537]],[1,619,[647]],[1,619,[636]],[1,590,[647]],[1,590,[636]],[1,573,[647]],[1,573,[636]],[1,573,[619]],[1,573,[590]],[1,537,[647]],[1,537,[636]],[1,537,[619]],[1,537,[590]],[1,593,[574]],[1,593,[538]],[1,624,[574]],[1,624,[538]],[1,631,[593]],[1,631,[574]],[1,631,[538]],[1,644,[624]],[1,644,[593]],[1,644,[574]],[1,644,[538]],[1,624,[631]],[1,593,[644]],[1,574,[644]],[1,574,[631]],[1,574,[624]],[1,574,[593]],[1,538,[644]],[1,538,[631]],[1,538,[624]],[1,538,[593]],[1,623,[605]],[1,623,[529]],[1,635,[605]],[1,635,[529]],[1,653,[605]],[1,653,[529]],[1,635,[653]],[1,623,[635]],[1,605,[653]],[1,605,[635]],[1,605,[623]],[1,570,[653]],[1,570,[635]],[1,570,[623]],[1,570,[605]],[1,529,[653]],[1,529,[635]],[1,529,[623]],[1,529,[570]],[1,569,[530]],[1,571,[569]],[1,571,[530]],[1,596,[569]],[1,596,[540]],[1,596,[530]],[1,656,[571]],[1,656,[569]],[1,656,[530]],[1,596,[656]],[1,571,[596]],[1,569,[571]],[1,540,[656]],[1,540,[596]],[1,540,[571]],[1,530,[656]],[1,530,[596]],[1,530,[571]],[1,530,[540]],[1,568,[541]],[1,568,[531]],[1,582,[531]],[1,617,[582]],[1,617,[541]],[1,617,[531]],[1,641,[568]],[1,641,[541]],[1,641,[531]],[1,617,[641]],[1,568,[641]],[1,568,[582]],[1,541,[641]],[1,541,[617]],[1,541,[582]],[1,541,[568]],[1,531,[641]],[1,531,[617]],[1,531,[582]],[1,531,[568]],[1,567,[532]],[1,577,[532]],[1,614,[567]],[1,614,[546]],[1,614,[532]],[1,638,[577]],[1,638,[532]],[1,614,[638]],[1,577,[638]],[1,577,[614]],[1,567,[577]],[1,546,[638]],[1,546,[614]],[1,546,[577]],[1,546,[567]],[1,532,[638]],[1,532,[614]],[1,532,[567]],[1,532,[546]],[1,566,[533]],[1,576,[533]],[1,599,[535]],[1,599,[533]],[1,659,[576]],[1,659,[533]],[1,599,[659]],[1,576,[599]],[1,566,[576]],[1,535,[659]],[1,535,[599]],[1,535,[576]],[1,533,[659]],[1,533,[599]],[1,533,[566]],[1,533,[535]],[1,565,[534]],[1,620,[565]],[1,620,[534]],[1,632,[565]],[1,632,[534]],[1,650,[632]],[1,650,[620]],[1,650,[602]],[1,650,[565]],[1,650,[534]],[1,632,[650]],[1,620,[650]],[1,602,[650]],[1,602,[632]],[1,602,[620]],[1,565,[650]],[1,534,[650]],[1,534,[632]],[1,534,[620]],[1,534,[602]],[1,564,[523]],[1,586,[523]],[1,621,[549]],[1,621,[523]],[1,633,[621]],[1,633,[586]],[1,633,[523]],[1,621,[633]],[1,586,[633]],[1,564,[586]],[1,549,[633]],[1,549,[621]],[1,549,[586]],[1,523,[633]],[1,523,[621]],[1,523,[564]],[1,523,[549]],[1,560,[524]],[1,609,[595]],[1,609,[560]],[1,609,[524]],[1,628,[609]],[1,628,[595]],[1,628,[560]],[1,628,[524]],[1,660,[595]],[1,660,[560]],[1,660,[524]],[1,628,[660]],[1,609,[660]],[1,595,[660]],[1,595,[628]],[1,595,[609]],[1,560,[595]],[1,524,[660]],[1,524,[628]],[1,524,[609]],[1,524,[595]],[1,561,[525]],[1,580,[561]],[1,580,[525]],[1,594,[561]],[1,594,[544]],[1,594,[525]],[1,643,[594]],[1,643,[580]],[1,643,[561]],[1,643,[525]],[1,594,[643]],[1,580,[643]],[1,580,[594]],[1,561,[580]],[1,544,[643]],[1,544,[594]],[1,544,[580]],[1,525,[643]],[1,525,[594]],[1,525,[580]],[1,525,[544]],[1,562,[543]],[1,579,[562]],[1,579,[543]],[1,579,[526]],[1,589,[562]],[1,589,[543]],[1,589,[526]],[1,648,[589]],[1,648,[579]],[1,648,[562]],[1,648,[543]],[1,648,[526]],[1,589,[648]],[1,543,[648]],[1,543,[589]],[1,543,[579]],[1,543,[562]],[1,526,[648]],[1,526,[589]],[1,526,[579]],[1,526,[562]],[1,610,[600]],[1,610,[527]],[1,627,[600]],[1,627,[527]],[1,655,[600]],[1,655,[527]],[1,627,[655]],[1,610,[627]],[1,600,[655]],[1,600,[627]],[1,600,[610]],[1,563,[655]],[1,563,[627]],[1,563,[610]],[1,563,[600]],[1,527,[655]],[1,527,[627]],[1,527,[610]],[1,527,[563]],[1,559,[550]],[1,559,[528]],[1,585,[528]],[1,622,[550]],[1,622,[528]],[1,634,[550]],[1,634,[528]],[1,559,[634]],[1,559,[622]],[1,550,[634]],[1,550,[622]],[1,550,[585]],[1,528,[634]],[1,528,[622]],[1,528,[559]],[1,551,[517]],[1,558,[517]],[1,584,[551]],[1,603,[584]],[1,603,[558]],[1,603,[517]],[1,651,[584]],[1,651,[558]],[1,651,[517]],[1,584,[651]],[1,584,[603]],[1,558,[584]],[1,551,[558]],[1,517,[651]],[1,517,[603]],[1,517,[584]],[1,517,[551]],[1,554,[536]],[1,554,[518]],[1,572,[554]],[1,572,[536]],[1,572,[518]],[1,612,[536]],[1,612,[518]],[1,625,[572]],[1,625,[554]],[1,625,[536]],[1,625,[518]],[1,612,[625]],[1,572,[625]],[1,572,[612]],[1,554,[625]],[1,554,[612]],[1,554,[572]],[1,536,[625]],[1,536,[612]],[1,536,[572]],[1,536,[554]],[1,518,[625]],[1,518,[612]],[1,518,[554]],[1,592,[555]],[1,592,[519]],[1,613,[555]],[1,613,[519]],[1,642,[592]],[1,642,[555]],[1,642,[519]],[1,645,[613]],[1,645,[555]],[1,645,[519]],[1,613,[645]],[1,613,[642]],[1,592,[645]],[1,555,[645]],[1,555,[642]],[1,555,[613]],[1,555,[592]],[1,519,[645]],[1,519,[642]],[1,519,[613]],[1,519,[592]],[1,591,[556]],[1,591,[520]],[1,618,[556]],[1,618,[520]],[1,637,[591]],[1,637,[556]],[1,637,[520]],[1,646,[618]],[1,646,[591]],[1,646,[556]],[1,646,[520]],[1,618,[637]],[1,591,[646]],[1,556,[646]],[1,556,[637]],[1,556,[618]],[1,556,[591]],[1,520,[646]],[1,520,[637]],[1,520,[618]],[1,520,[591]],[1,557,[539]],[1,557,[521]],[1,575,[539]],[1,575,[521]],[1,607,[539]],[1,607,[521]],[1,630,[607]],[1,630,[575]],[1,630,[539]],[1,630,[521]],[1,607,[630]],[1,557,[630]],[1,557,[607]],[1,557,[575]],[1,539,[630]],[1,539,[607]],[1,539,[575]],[1,521,[630]],[1,521,[607]],[1,521,[575]],[1,521,[557]],[1,553,[548]],[1,587,[548]],[1,587,[522]],[1,604,[587]],[1,604,[522]],[1,652,[587]],[1,652,[522]],[1,587,[652]],[1,587,[604]],[1,548,[652]],[1,548,[604]],[1,548,[587]],[1,522,[652]],[1,522,[604]],[1,522,[553]],[1,522,[548]],[1,350,[516]],[1,350,[493]],[1,363,[516]],[1,363,[493]],[1,448,[516]],[1,448,[493]],[1,450,[448]],[1,450,[350]],[1,450,[516]],[1,450,[493]],[1,448,[450]],[1,363,[450]],[1,363,[448]],[1,350,[448]],[1,350,[363]],[1,516,[450]],[1,516,[448]],[1,516,[363]],[1,516,[350]],[1,493,[450]],[1,493,[448]],[1,493,[363]],[1,493,[350]],[1,328,[511]],[1,328,[320]],[1,330,[328]],[1,330,[511]],[1,330,[320]],[1,225,[511]],[1,225,[320]],[1,458,[330]],[1,458,[328]],[1,458,[511]],[1,458,[320]],[1,225,[458]],[1,330,[225]],[1,328,[458]],[1,328,[225]],[1,511,[458]],[1,511,[225]],[1,511,[330]],[1,511,[328]],[1,320,[458]],[1,320,[225]],[1,320,[330]],[1,320,[328]],[1,512,[494]],[1,314,[402]],[1,314,[512]],[1,314,[494]],[1,440,[402]],[1,440,[512]],[1,440,[494]],[1,262,[440]],[1,262,[314]],[1,262,[402]],[1,262,[512]],[1,262,[494]],[1,440,[262]],[1,402,[262]],[1,402,[440]],[1,402,[314]],[1,512,[402]],[1,494,[262]],[1,494,[440]],[1,494,[314]],[1,494,[402]],[1,515,[321]],[1,422,[515]],[1,422,[321]],[1,388,[432]],[1,388,[515]],[1,388,[321]],[1,301,[422]],[1,301,[515]],[1,301,[321]],[1,388,[301]],[1,422,[388]],[1,432,[301]],[1,432,[388]],[1,432,[422]],[1,515,[422]],[1,321,[301]],[1,321,[388]],[1,321,[422]],[1,321,[432]],[1,513,[495]],[1,438,[513]],[1,438,[495]],[1,267,[438]],[1,267,[513]],[1,267,[495]],[1,317,[267]],[1,317,[438]],[1,317,[291]],[1,317,[513]],[1,317,[495]],[1,438,[317]],[1,291,[317]],[1,291,[267]],[1,291,[438]],[1,513,[317]],[1,495,[317]],[1,495,[267]],[1,495,[438]],[1,495,[291]],[1,384,[348]],[1,279,[384]],[1,279,[430]],[1,279,[348]],[1,303,[384]],[1,303,[348]],[1,279,[303]],[1,384,[279]],[1,430,[303]],[1,430,[279]],[1,430,[384]],[1,514,[303]],[1,514,[279]],[1,514,[384]],[1,514,[430]],[1,348,[303]],[1,348,[384]],[1,348,[430]],[1,348,[514]],[1,420,[372]],[1,420,[496]],[1,313,[372]],[1,313,[496]],[1,269,[313]],[1,269,[420]],[1,269,[372]],[1,269,[496]],[1,292,[420]],[1,292,[372]],[1,292,[496]],[1,269,[292]],[1,313,[292]],[1,420,[292]],[1,420,[269]],[1,372,[292]],[1,372,[269]],[1,372,[313]],[1,372,[420]],[1,496,[292]],[1,496,[269]],[1,496,[313]],[1,496,[420]],[1,367,[336]],[1,282,[409]],[1,282,[367]],[1,282,[336]],[1,255,[409]],[1,255,[367]],[1,255,[336]],[1,306,[409]],[1,306,[367]],[1,306,[336]],[1,255,[306]],[1,282,[255]],[1,409,[306]],[1,409,[255]],[1,409,[282]],[1,367,[409]],[1,336,[306]],[1,336,[255]],[1,336,[282]],[1,336,[409]],[1,445,[497]],[1,395,[264]],[1,395,[497]],[1,289,[445]],[1,289,[497]],[1,395,[289]],[1,445,[395]],[1,264,[289]],[1,264,[395]],[1,264,[445]],[1,366,[289]],[1,366,[395]],[1,366,[445]],[1,366,[264]],[1,497,[289]],[1,497,[395]],[1,497,[264]],[1,497,[366]],[1,361,[323]],[1,406,[361]],[1,406,[323]],[1,285,[387]],[1,285,[361]],[1,285,[323]],[1,424,[285]],[1,424,[406]],[1,424,[361]],[1,424,[323]],[1,285,[424]],[1,406,[424]],[1,387,[424]],[1,387,[285]],[1,387,[406]],[1,361,[406]],[1,323,[424]],[1,323,[285]],[1,323,[406]],[1,323,[387]],[1,376,[356]],[1,376,[498]],[1,378,[356]],[1,378,[498]],[1,251,[356]],[1,251,[498]],[1,460,[251]],[1,460,[376]],[1,460,[356]],[1,460,[498]],[1,251,[460]],[1,378,[460]],[1,378,[251]],[1,376,[251]],[1,376,[378]],[1,356,[460]],[1,356,[251]],[1,356,[378]],[1,356,[376]],[1,498,[460]],[1,498,[251]],[1,498,[378]],[1,498,[376]],[1,370,[347]],[1,370,[337]],[1,453,[347]],[1,453,[337]],[1,230,[453]],[1,230,[370]],[1,230,[347]],[1,230,[337]],[1,453,[230]],[1,347,[230]],[1,347,[453]],[1,347,[370]],[1,373,[230]],[1,373,[453]],[1,373,[370]],[1,373,[347]],[1,337,[230]],[1,337,[453]],[1,337,[370]],[1,337,[373]],[1,335,[364]],[1,335,[487]],[1,454,[364]],[1,454,[487]],[1,239,[454]],[1,239,[335]],[1,239,[364]],[1,239,[487]],[1,454,[239]],[1,364,[239]],[1,364,[454]],[1,364,[335]],[1,510,[239]],[1,510,[454]],[1,510,[335]],[1,510,[364]],[1,487,[239]],[1,487,[454]],[1,487,[335]],[1,487,[510]],[1,505,[324]],[1,362,[505]],[1,362,[324]],[1,224,[326]],[1,224,[505]],[1,224,[324]],[1,446,[326]],[1,446,[505]],[1,446,[324]],[1,326,[446]],[1,326,[224]],[1,326,[362]],[1,505,[362]],[1,505,[326]],[1,324,[446]],[1,324,[224]],[1,324,[362]],[1,324,[326]],[1,286,[506]],[1,286,[488]],[1,265,[506]],[1,265,[488]],[1,315,[265]],[1,315,[506]],[1,315,[488]],[1,270,[315]],[1,270,[265]],[1,270,[286]],[1,270,[506]],[1,270,[488]],[1,265,[270]],[1,265,[315]],[1,286,[315]],[1,506,[270]],[1,506,[315]],[1,506,[265]],[1,506,[286]],[1,488,[270]],[1,488,[315]],[1,488,[265]],[1,488,[286]],[1,441,[305]],[1,441,[318]],[1,414,[441]],[1,414,[305]],[1,414,[318]],[1,300,[305]],[1,300,[318]],[1,414,[300]],[1,441,[300]],[1,305,[300]],[1,305,[414]],[1,305,[441]],[1,509,[300]],[1,509,[414]],[1,509,[441]],[1,509,[305]],[1,318,[300]],[1,318,[414]],[1,318,[441]],[1,318,[509]],[1,431,[507]],[1,431,[489]],[1,426,[507]],[1,426,[489]],[1,408,[426]],[1,408,[431]],[1,408,[507]],[1,408,[489]],[1,383,[426]],[1,383,[431]],[1,383,[507]],[1,383,[489]],[1,426,[383]],[1,426,[408]],[1,431,[383]],[1,431,[408]],[1,507,[383]],[1,507,[408]],[1,507,[426]],[1,507,[431]],[1,489,[383]],[1,489,[408]],[1,489,[426]],[1,489,[431]],[1,508,[344]],[1,390,[400]],[1,390,[508]],[1,390,[344]],[1,283,[400]],[1,283,[508]],[1,283,[344]],[1,418,[400]],[1,418,[508]],[1,418,[344]],[1,390,[418]],[1,390,[283]],[1,400,[418]],[1,400,[283]],[1,400,[390]],[1,508,[390]],[1,508,[400]],[1,344,[418]],[1,344,[283]],[1,344,[390]],[1,344,[400]],[1,355,[490]],[1,412,[355]],[1,412,[490]],[1,434,[312]],[1,434,[355]],[1,434,[490]],[1,429,[312]],[1,429,[355]],[1,429,[490]],[1,312,[429]],[1,312,[434]],[1,312,[412]],[1,355,[412]],[1,355,[312]],[1,490,[429]],[1,490,[434]],[1,490,[412]],[1,490,[312]],[1,359,[325]],[1,442,[359]],[1,442,[325]],[1,404,[442]],[1,404,[256]],[1,404,[359]],[1,404,[325]],[1,392,[442]],[1,392,[256]],[1,392,[359]],[1,392,[325]],[1,256,[392]],[1,256,[404]],[1,256,[442]],[1,359,[256]],[1,325,[392]],[1,325,[404]],[1,325,[442]],[1,325,[256]],[1,374,[491]],[1,275,[310]],[1,275,[374]],[1,275,[491]],[1,263,[310]],[1,263,[374]],[1,263,[491]],[1,410,[263]],[1,410,[275]],[1,410,[310]],[1,410,[374]],[1,410,[491]],[1,310,[410]],[1,310,[263]],[1,310,[275]],[1,374,[410]],[1,374,[310]],[1,491,[410]],[1,491,[263]],[1,491,[275]],[1,491,[310]],[1,309,[380]],[1,309,[345]],[1,281,[309]],[1,281,[380]],[1,281,[345]],[1,299,[309]],[1,299,[380]],[1,299,[345]],[1,261,[281]],[1,261,[380]],[1,261,[345]],[1,299,[261]],[1,281,[299]],[1,309,[261]],[1,309,[281]],[1,380,[261]],[1,380,[299]],[1,380,[281]],[1,380,[309]],[1,345,[261]],[1,345,[299]],[1,345,[281]],[1,345,[309]],[1,331,[329]],[1,331,[492]],[1,449,[331]],[1,449,[492]],[1,249,[331]],[1,249,[492]],[1,331,[249]],[1,331,[449]],[1,329,[249]],[1,329,[449]],[1,329,[331]],[1,354,[249]],[1,354,[449]],[1,354,[331]],[1,354,[329]],[1,492,[249]],[1,492,[449]],[1,492,[329]],[1,492,[354]],[1,339,[375]],[1,339,[341]],[1,343,[375]],[1,343,[341]],[1,456,[375]],[1,456,[341]],[1,231,[339]],[1,231,[375]],[1,231,[341]],[1,456,[231]],[1,343,[231]],[1,343,[456]],[1,339,[231]],[1,339,[343]],[1,375,[231]],[1,375,[456]],[1,375,[343]],[1,375,[339]],[1,341,[231]],[1,341,[456]],[1,341,[343]],[1,341,[339]],[1,457,[481]],[1,447,[481]],[1,461,[457]],[1,461,[455]],[1,461,[481]],[1,447,[461]],[1,457,[461]],[1,457,[447]],[1,455,[461]],[1,455,[447]],[1,455,[457]],[1,499,[461]],[1,499,[447]],[1,499,[457]],[1,499,[455]],[1,481,[447]],[1,481,[457]],[1,481,[455]],[1,481,[499]],[1,346,[338]],[1,346,[232]],[1,342,[232]],[1,334,[346]],[1,334,[232]],[1,342,[334]],[1,346,[334]],[1,346,[342]],[1,338,[334]],[1,338,[342]],[1,338,[346]],[1,504,[334]],[1,504,[342]],[1,504,[346]],[1,504,[338]],[1,232,[334]],[1,232,[346]],[1,232,[338]],[1,232,[504]],[1,423,[482]],[1,437,[417]],[1,437,[482]],[1,425,[423]],[1,425,[482]],[1,437,[425]],[1,423,[437]],[1,417,[425]],[1,417,[437]],[1,417,[423]],[1,503,[425]],[1,503,[437]],[1,503,[423]],[1,503,[417]],[1,482,[425]],[1,482,[437]],[1,482,[417]],[1,482,[503]],[1,500,[240]],[1,298,[500]],[1,298,[240]],[1,304,[298]],[1,304,[308]],[1,304,[500]],[1,304,[240]],[1,288,[298]],[1,288,[308]],[1,288,[500]],[1,288,[240]],[1,308,[288]],[1,308,[304]],[1,308,[298]],[1,500,[308]],[1,240,[288]],[1,240,[304]],[1,240,[298]],[1,240,[308]],[1,502,[483]],[1,427,[502]],[1,427,[483]],[1,439,[427]],[1,439,[421]],[1,439,[502]],[1,439,[483]],[1,419,[427]],[1,419,[421]],[1,419,[502]],[1,419,[483]],[1,421,[419]],[1,421,[439]],[1,421,[427]],[1,502,[421]],[1,483,[419]],[1,483,[439]],[1,483,[427]],[1,483,[421]],[1,296,[501]],[1,296,[242]],[1,302,[296]],[1,302,[501]],[1,302,[242]],[1,294,[501]],[1,294,[242]],[1,316,[302]],[1,316,[296]],[1,316,[501]],[1,316,[242]],[1,294,[316]],[1,302,[294]],[1,296,[316]],[1,296,[294]],[1,501,[316]],[1,501,[294]],[1,501,[302]],[1,501,[296]],[1,242,[316]],[1,242,[294]],[1,242,[302]],[1,242,[296]],[1,401,[246]],[1,401,[484]],[1,391,[401]],[1,391,[246]],[1,391,[484]],[1,405,[246]],[1,405,[484]],[1,393,[405]],[1,393,[391]],[1,393,[401]],[1,393,[246]],[1,393,[484]],[1,405,[393]],[1,391,[393]],[1,391,[405]],[1,401,[393]],[1,401,[405]],[1,246,[393]],[1,246,[405]],[1,246,[391]],[1,246,[401]],[1,484,[393]],[1,484,[405]],[1,484,[391]],[1,484,[401]],[1,252,[234]],[1,268,[252]],[1,268,[234]],[1,276,[268]],[1,276,[272]],[1,276,[252]],[1,276,[234]],[1,266,[268]],[1,266,[272]],[1,266,[252]],[1,266,[234]],[1,272,[266]],[1,272,[276]],[1,272,[268]],[1,252,[272]],[1,234,[266]],[1,234,[276]],[1,234,[268]],[1,234,[272]],[1,253,[485]],[1,397,[403]],[1,397,[253]],[1,397,[485]],[1,389,[403]],[1,389,[253]],[1,389,[485]],[1,399,[397]],[1,399,[403]],[1,399,[253]],[1,399,[485]],[1,389,[399]],[1,403,[399]],[1,403,[389]],[1,403,[397]],[1,253,[403]],[1,485,[399]],[1,485,[389]],[1,485,[397]],[1,485,[403]],[1,280,[223]],[1,280,[235]],[1,260,[280]],[1,260,[223]],[1,260,[235]],[1,274,[223]],[1,274,[235]],[1,258,[274]],[1,258,[260]],[1,258,[280]],[1,258,[223]],[1,258,[235]],[1,274,[258]],[1,260,[258]],[1,260,[274]],[1,280,[258]],[1,280,[274]],[1,223,[258]],[1,223,[274]],[1,223,[260]],[1,223,[280]],[1,235,[258]],[1,235,[274]],[1,235,[260]],[1,235,[280]],[1,222,[486]],[1,369,[351]],[1,369,[222]],[1,369,[486]],[1,379,[369]],[1,379,[351]],[1,379,[222]],[1,379,[486]],[1,353,[351]],[1,353,[222]],[1,353,[486]],[1,379,[353]],[1,351,[353]],[1,351,[379]],[1,351,[369]],[1,222,[379]],[1,222,[351]],[1,486,[353]],[1,486,[379]],[1,486,[369]],[1,486,[351]],[1,244,[247]],[1,244,[243]],[1,236,[244]],[1,236,[247]],[1,236,[243]],[1,226,[244]],[1,226,[247]],[1,226,[243]],[1,238,[226]],[1,238,[236]],[1,238,[247]],[1,238,[243]],[1,226,[238]],[1,236,[238]],[1,244,[226]],[1,244,[236]],[1,247,[238]],[1,247,[226]],[1,247,[236]],[1,247,[244]],[1,243,[238]],[1,243,[226]],[1,243,[236]],[1,243,[244]],[1,660,[393]],[1,393,[73]],[1,659,[317]],[1,317,[78]],[1,658,[383]],[1,383,[45]],[1,657,[392]],[1,392,[307]],[1,656,[306]],[1,306,[382]],[1,655,[316]],[1,316,[40]],[1,654,[399]],[1,399,[86]],[1,653,[301]],[1,301,[411]],[1,652,[300]],[1,300,[81]],[1,651,[410]],[1,410,[31]],[1,650,[289]],[1,289,[398]],[1,649,[288]],[1,288,[37]],[1,648,[461]],[1,461,[451]],[1,647,[460]],[1,460,[12]],[1,646,[249]],[1,249,[105]],[1,645,[239]],[1,239,[110]],[1,644,[450]],[1,450,[8]],[1,643,[238]],[1,238,[248]],[1,642,[425]],[1,425,[88]],[1,641,[263]],[1,263,[93]],[1,640,[262]],[1,262,[415]],[1,639,[424]],[1,424,[259]],[1,638,[414]],[1,414,[16]],[1,637,[258]],[1,258,[18]],[1,636,[419]],[1,419,[95]],[1,635,[429]],[1,429,[20]],[1,634,[267]],[1,267,[90]],[1,633,[255]],[1,255,[428]],[1,632,[418]],[1,418,[254]],[1,631,[266]],[1,266,[14]],[1,630,[447]],[1,447,[109]],[1,629,[231]],[1,231,[459]],[1,628,[230]],[1,230,[103]],[1,627,[458]],[1,458,[227]],[1,626,[446]],[1,446,[2]],[1,625,[226]],[1,226,[4]],[1,624,[439]],[1,439,[98]],[1,623,[283]],[1,283,[100]],[1,622,[282]],[1,282,[435]],[1,621,[438]],[1,438,[25]],[1,620,[434]],[1,434,[277]],[1,619,[276]],[1,276,[28]],[1,618,[437]],[1,437,[101]],[1,617,[441]],[1,441,[29]],[1,616,[285]],[1,285,[436]],[1,615,[440]],[1,440,[24]],[1,614,[275]],[1,275,[99]],[1,613,[274]],[1,274,[284]],[1,612,[457]],[1,457,[106]],[1,611,[456]],[1,456,[237]],[1,610,[453]],[1,453,[7]],[1,609,[225]],[1,225,[108]],[1,608,[224]],[1,224,[452]],[1,607,[236]],[1,236,[1]],[1,606,[389]],[1,389,[79]],[1,605,[395]],[1,395,[311]],[1,604,[310]],[1,310,[76]],[1,603,[305]],[1,305,[394]],[1,602,[388]],[1,388,[39]],[1,601,[304]],[1,304,[42]],[1,600,[405]],[1,405,[85]],[1,599,[409]],[1,409,[34]],[1,598,[404]],[1,404,[295]],[1,597,[408]],[1,408,[32]],[1,596,[291]],[1,291,[83]],[1,595,[294]],[1,294,[290]],[1,594,[455]],[1,455,[104]],[1,593,[251]],[1,251,[107]],[1,592,[449]],[1,449,[250]],[1,591,[454]],[1,454,[245]],[1,590,[448]],[1,448,[10]],[1,589,[244]],[1,244,[13]],[1,588,[353]],[1,353,[371]],[1,587,[370]],[1,586,[335]],[1,335,[60]],[1,585,[331]],[1,331,[67]],[1,584,[330]],[1,330,[352]],[1,583,[334]],[1,334,[50]],[1,582,[391]],[1,391,[413]],[1,581,[303]],[1,303,[87]],[1,580,[390]],[1,390,[38]],[1,579,[412]],[1,412,[293]],[1,578,[292]],[1,292,[77]],[1,577,[302]],[1,302,[33]],[1,576,[423]],[1,575,[445]],[1,445,[271]],[1,574,[270]],[1,270,[92]],[1,573,[261]],[1,572,[422]],[1,422,[17]],[1,571,[260]],[1,260,[22]],[1,570,[379]],[1,379,[64]],[1,569,[343]],[1,343,[71]],[1,568,[363]],[1,363,[55]],[1,567,[378]],[1,378,[51]],[1,566,[362]],[1,362,[333]],[1,565,[342]],[1,342,[332]],[1,564,[397]],[1,397,[407]],[1,563,[315]],[1,315,[84]],[1,562,[314]],[1,314,[80]],[1,561,[406]],[1,406,[36]],[1,560,[299]],[1,299,[396]],[1,559,[298]],[1,298,[44]],[1,558,[427]],[1,427,[443]],[1,557,[442]],[1,442,[26]],[1,556,[279]],[1,279,[94]],[1,555,[269]],[1,269,[102]],[1,554,[426]],[1,426,[21]],[1,553,[268]],[1,268,[278]],[1,552,[369]],[1,369,[365]],[1,551,[347]],[1,347,[368]],[1,550,[364]],[1,364,[57]],[1,549,[329]],[1,329,[66]],[1,548,[328]],[1,328,[65]],[1,547,[346]],[1,546,[401]],[1,401,[385]],[1,545,[313]],[1,544,[312]],[1,312,[74]],[1,543,[400]],[1,400,[297]],[1,542,[384]],[1,384,[35]],[1,541,[296]],[1,296,[43]],[1,540,[417]],[1,417,[433]],[1,539,[432]],[1,432,[27]],[1,538,[281]],[1,281,[89]],[1,537,[265]],[1,265,[97]],[1,536,[264]],[1,264,[416]],[1,535,[280]],[1,280,[19]],[1,534,[351]],[1,351,[377]],[1,533,[339]],[1,339,[70]],[1,532,[350]],[1,350,[53]],[1,531,[376]],[1,376,[327]],[1,530,[326]],[1,326,[59]],[1,529,[338]],[1,338,[49]],[1,528,[403]],[1,403,[75]],[1,527,[309]],[1,309,[82]],[1,526,[387]],[1,387,[41]],[1,525,[402]],[1,402,[287]],[1,524,[286]],[1,286,[386]],[1,523,[308]],[1,308,[30]],[1,522,[421]],[1,421,[96]],[1,521,[431]],[1,431,[273]],[1,520,[420]],[1,420,[23]],[1,519,[430]],[1,430,[257]],[1,518,[256]],[1,256,[91]],[1,517,[272]],[1,272,[15]],[1,516,[373]],[1,515,[361]],[1,361,[68]],[1,514,[367]],[1,367,[360]],[1,513,[372]],[1,372,[357]],[1,512,[366]],[1,366,[61]],[1,511,[356]],[1,356,[63]],[1,510,[375]],[1,375,[381]],[1,509,[380]],[1,380,[62]],[1,508,[359]],[1,359,[69]],[1,507,[355]],[1,355,[72]],[1,506,[374]],[1,505,[354]],[1,354,[358]],[1,504,[247]],[1,503,[253]],[1,253,[229]],[1,502,[246]],[1,246,[3]],[1,501,[252]],[1,252,[0]],[1,500,[223]],[1,223,[11]],[1,499,[222]],[1,222,[228]],[1,498,[337]],[1,337,[58]],[1,497,[323]],[1,323,[349]],[1,496,[336]],[1,336,[322]],[1,495,[348]],[1,348,[47]],[1,494,[321]],[1,321,[52]],[1,493,[320]],[1,320,[48]],[1,492,[341]],[1,341,[56]],[1,491,[345]],[1,490,[325]],[1,325,[54]],[1,489,[344]],[1,344,[319]],[1,488,[318]],[1,318,[340]],[1,487,[324]],[1,324,[46]],[1,486,[243]],[1,243,[9]],[1,485,[235]],[1,484,[234]],[1,234,[241]],[1,483,[242]],[1,242,[233]],[1,482,[240]],[1,240,[5]],[1,481,[232]],[1,232,[6]],[1,480,[17]],[1,479,[43]],[1,478,[68]],[1,477,[69]],[1,476,[67]],[1,475,[57]],[1,474,[56]],[1,473,[11]],[1,472,[6]],[1,471,[92]],[1,470,[77]],[1,469,[50]],[1,468,[38]],[1,467,[27]],[1,466,[19]],[1,465,[0]],[1,464,[54]],[1,463,[52]],[1,462,[47]],[1,461,[110]],[1,460,[110]],[1,459,[109]],[1,458,[109]],[1,457,[108]],[1,456,[108]],[1,455,[107]],[1,454,[107]],[1,453,[106]],[1,452,[106]],[1,451,[105]],[1,450,[105]],[1,449,[104]],[1,448,[104]],[1,447,[103]],[1,446,[103]],[1,443,[102]],[1,442,[102]],[1,441,[101]],[1,440,[101]],[1,439,[100]],[1,438,[100]],[1,437,[99]],[1,436,[99]],[1,435,[98]],[1,434,[98]],[1,433,[97]],[1,432,[97]],[1,431,[96]],[1,430,[96]],[1,429,[95]],[1,428,[95]],[1,427,[94]],[1,426,[94]],[1,425,[93]],[1,424,[93]],[1,423,[92]],[1,422,[92]],[1,421,[91]],[1,420,[91]],[1,419,[90]],[1,418,[90]],[1,417,[89]],[1,416,[89]],[1,415,[88]],[1,414,[88]],[1,413,[87]],[1,412,[87]],[1,411,[86]],[1,410,[86]],[1,409,[85]],[1,408,[85]],[1,407,[84]],[1,406,[84]],[1,405,[83]],[1,404,[83]],[1,403,[82]],[1,402,[82]],[1,399,[81]],[1,398,[81]],[1,397,[80]],[1,396,[80]],[1,395,[79]],[1,394,[79]],[1,393,[78]],[1,392,[78]],[1,391,[77]],[1,390,[77]],[1,389,[76]],[1,388,[76]],[1,387,[75]],[1,386,[75]],[1,385,[74]],[1,384,[74]],[1,383,[73]],[1,382,[73]],[1,381,[72]],[1,380,[72]],[1,379,[71]],[1,378,[71]],[1,377,[70]],[1,376,[70]],[1,375,[69]],[1,374,[69]],[1,373,[68]],[1,372,[68]],[1,371,[67]],[1,370,[67]],[1,369,[66]],[1,368,[66]],[1,365,[65]],[1,364,[65]],[1,363,[64]],[1,362,[64]],[1,361,[63]],[1,360,[63]],[1,359,[62]],[1,358,[62]],[1,357,[61]],[1,356,[61]],[1,353,[60]],[1,352,[60]],[1,351,[59]],[1,350,[59]],[1,349,[58]],[1,348,[58]],[1,347,[57]],[1,346,[57]],[1,345,[56]],[1,344,[56]],[1,343,[55]],[1,342,[55]],[1,341,[54]],[1,340,[54]],[1,339,[53]],[1,338,[53]],[1,337,[52]],[1,336,[52]],[1,333,[51]],[1,332,[51]],[1,331,[50]],[1,330,[50]],[1,327,[49]],[1,326,[49]],[1,323,[48]],[1,322,[48]],[1,321,[47]],[1,320,[47]],[1,319,[46]],[1,318,[46]],[1,317,[45]],[1,316,[45]],[1,315,[44]],[1,314,[44]],[1,313,[43]],[1,312,[43]],[1,311,[42]],[1,310,[42]],[1,309,[41]],[1,308,[41]],[1,307,[40]],[1,306,[40]],[1,305,[39]],[1,304,[39]],[1,303,[38]],[1,302,[38]],[1,301,[37]],[1,300,[37]],[1,299,[36]],[1,298,[36]],[1,297,[35]],[1,296,[35]],[1,295,[34]],[1,294,[34]],[1,293,[33]],[1,292,[33]],[1,291,[32]],[1,290,[32]],[1,289,[31]],[1,288,[31]],[1,287,[30]],[1,286,[30]],[1,285,[29]],[1,284,[29]],[1,283,[28]],[1,282,[28]],[1,281,[27]],[1,280,[27]],[1,279,[26]],[1,278,[26]],[1,277,[25]],[1,276,[25]],[1,275,[24]],[1,274,[24]],[1,273,[23]],[1,272,[23]],[1,271,[22]],[1,270,[22]],[1,269,[21]],[1,268,[21]],[1,267,[20]],[1,266,[20]],[1,265,[19]],[1,264,[19]],[1,263,[18]],[1,262,[18]],[1,261,[17]],[1,260,[17]],[1,259,[16]],[1,258,[16]],[1,257,[15]],[1,256,[15]],[1,255,[14]],[1,254,[14]],[1,251,[13]],[1,250,[13]],[1,249,[12]],[1,248,[12]],[1,247,[11]],[1,246,[11]],[1,245,[10]],[1,244,[10]],[1,241,[9]],[1,240,[9]],[1,239,[8]],[1,238,[8]],[1,237,[7]],[1,236,[7]],[1,235,[6]],[1,234,[6]],[1,233,[5]],[1,232,[5]],[1,231,[4]],[1,230,[4]],[1,229,[3]],[1,228,[3]],[1,227,[2]],[1,226,[2]],[1,225,[1]],[1,224,[1]],[1,223,[0]],[1,222,[0]]],"D":[[0,111,[222,223,224,228,229,233,236,237,239,242,244,245,246,249,250,252,253,254,257,258,260,261,263,264,265,266,269,271,272,274,277,279,280,282,283,284,285,286,287,288,290,292,293,294,295,296,297,298,299,300,303,306,309,312,313,315,316,317,318,322,326,330,331,332,334,335,336,338,339,340,342,344,347,349,351,353,354,355,358,360,361,363,364,365,367,374,377,378,379,380,382,385,386,387,390,393,396,397,399,400,401,402,404,405,407,408,410,413,414,416,417,418,419,420,421,423,425,426,429,430,432,434,435,436,437,438,440,442,449,450,452,454,455,456,457,460,462,466,469,471,476,477,478,479,480,485,486,488,490,492,495,496,501,503,506,511,514,515,517,518,525,528,530,531,536,538,544,547,551,554,558,559,561,568,569,571,582,585,593,594,596,597,603,606,608,612,615,617,622,624,625,629,631,634,639,641,643,644,649,651,656,657]],[0,112,[223,225,228,232,233,246,254,256,258,259,260,264,265,267,270,272,273,274,280,282,283,284,286,288,300,303,307,308,309,313,316,318,319,320,322,328,329,337,346,349,354,355,356,357,358,360,365,369,370,373,380,383,386,390,391,392,393,399,400,401,403,410,413,414,418,419,421,422,424,431,433,435,439,440,441,447,457,462,463,465,466,467,473,474,476,481,488,492,499,507,509,511,517,518,527,528,536,545,547,551,554,558,559,563,572,581,585,597,600,601,603,611,615,622,627,634,639,651,654,655,657]],[0,113,[224,225,226,228,230,232,235,236,238,240,242,243,246,247,248,252,257,261,262,263,264,267,268,269,270,271,272,276,277,278,279,286,287,296,303,306,309,312,313,316,317,319,324,326,329,332,334,336,338,339,340,341,342,344,351,354,360,361,363,364,365,367,368,371,374,375,377,378,379,382,384,386,387,391,393,402,413,415,416,417,419,420,421,423,425,427,429,430,434,436,437,438,440,441,443,444,445,450,451,452,460,461,463,465,466,468,469,470,472,473,474,475,476,477,478,479,480,481,484,486,487,490,492,495,496,501,504,506,507,509,510,511,514,515,518,521,524,525,530,531,536,538,539,542,544,547,551,554,557,560,561,568,569,571,575,578,582,584,585,593,594,595,596,597,598,607,608,609,612,615,616,617,624,625,631,639,640,641,643,644,656,657,658,660]],[0,114,[222,223,225,226,227,228,230,233,236,238,239,240,242,243,244,245,247,248,249,250,258,259,260,262,271,274,280,284,285,290,293,294,295,296,297,302,307,316,320,324,328,330,331,335,337,341,346,347,353,354,356,357,360,365,368,369,370,371,373,375,383,391,392,393,401,404,405,408,415,416,417,423,424,425,436,437,440,444,447,449,451,453,454,455,457,458,461,466,467,468,470,471,472,475,476,484,487,492,499,504,510,511,547,551,584,585,597,598,615,616,639,640,657,658]],[0,115,[222,224,225,227,231,232,236,237,240,243,247,254,259,265,266,267,268,270,271,276,278,282,283,286,288,300,303,307,308,309,313,316,318,324,326,329,330,332,333,334,338,339,340,341,342,343,347,351,352,353,355,358,362,368,371,375,377,379,380,383,386,390,391,392,393,399,400,401,403,410,413,414,416,417,418,423,424,425,426,427,432,435,437,440,441,442,443,445,446,447,452,456,458,459,465,466,467,472,474,476,481,484,486,488,492,504,505,507,509,517,521,527,528,539,545,547,551,557,558,559,563,575,581,585,597,600,601,603,607,615,622,626,634,639,651,654,655,657]],[0,116,[224,236,237,239,240,242,244,245,246,249,250,252,254,257,258,260,261,263,264,265,266,269,271,272,274,277,279,280,282,283,284,285,286,287,288,290,292,293,294,295,296,297,298,299,300,303,306,309,312,313,315,316,317,318,319,326,330,331,332,334,335,336,338,339,342,344,347,351,353,354,355,357,361,363,364,365,367,374,377,378,379,380,381,382,385,386,387,390,393,396,397,399,400,401,402,404,405,407,408,410,413,414,416,417,418,419,420,421,423,425,426,429,430,432,434,435,436,437,438,440,442,449,450,452,454,455,456,457,460,463,466,469,471,472,473,476,477,478,479,480,488,490,492,495,496,499,501,504,506,511,514,515,517,518,525,528,530,531,536,538,544,547,551,554,558,559,561,568,569,571,582,585,593,594,596,597,603,606,608,612,615,617,622,624,625,629,631,634,639,641,643,644,649,651,656,657]],[0,117,[223,225,226,227,228,230,236,238,239,240,242,243,244,245,246,247,248,249,250,252,258,259,260,262,271,274,280,284,285,290,293,294,295,296,297,302,307,316,319,320,322,324,328,330,331,335,337,340,341,346,347,349,353,354,356,358,365,368,369,370,371,373,375,381,383,391,392,393,401,404,405,408,415,416,417,423,424,425,436,437,440,444,447,449,451,453,454,455,457,458,461,462,463,466,467,468,470,471,473,475,476,483,486,487,492,501,510,511,547,551,584,585,597,598,615,616,639,640,657,658]],[0,118,[222,223,226,227,230,231,232,233,235,238,242,248,252,256,257,258,260,261,262,263,266,267,269,270,273,274,277,279,280,284,286,287,296,303,306,309,312,313,316,317,320,322,328,329,330,333,336,337,343,344,346,347,349,352,353,356,357,361,362,363,364,367,369,370,373,374,378,382,384,386,387,391,393,402,413,415,420,422,426,429,430,431,432,433,434,438,439,440,441,442,444,446,450,451,453,457,458,459,460,461,462,465,466,468,469,470,474,475,476,477,478,479,480,481,487,490,492,495,496,499,501,505,506,507,509,510,514,515,524,525,530,531,538,542,544,547,551,560,561,568,569,571,572,578,582,584,585,593,594,595,596,597,598,612,615,616,617,624,625,629,631,639,640,641,643,644,656,657,658,660]],[0,119,[223,228,232,233,239,244,246,250,251,256,260,269,270,272,273,274,276,279,280,281,282,284,285,286,288,291,292,293,295,299,301,304,305,308,309,311,313,314,315,317,318,319,321,325,330,331,335,336,337,341,344,346,347,348,352,355,356,357,360,364,365,368,369,375,381,383,386,388,391,393,394,396,400,401,403,404,405,406,410,411,412,413,416,421,422,426,431,432,433,435,436,437,438,439,440,442,449,455,460,463,465,466,467,473,474,476,477,478,481,488,495,496,498,499,507,509,511,517,520,526,528,537,543,547,551,556,558,559,562,573,579,585,589,591,597,603,615,618,619,622,634,636,637,639,651,657]],[0,120,[223,224,225,226,227,230,237,238,243,247,248,254,257,259,261,262,263,264,265,266,269,272,277,279,282,283,286,287,288,292,298,299,300,302,303,306,307,309,312,313,315,317,318,320,322,324,326,328,332,334,336,337,338,339,340,341,342,344,346,349,351,355,356,360,361,363,364,367,368,369,370,371,373,374,375,377,378,379,380,381,382,383,385,386,387,390,391,392,396,397,399,400,402,407,410,413,414,415,418,419,420,421,424,426,429,430,432,434,435,438,442,444,447,450,451,452,453,456,458,460,461,462,467,468,469,470,475,477,478,479,480,483,486,487,488,490,495,496,499,504,506,510,514,515,517,518,525,528,530,531,536,538,544,554,558,559,561,568,569,571,582,584,593,594,596,598,603,606,608,612,616,617,622,624,625,629,631,634,640,641,643,644,649,651,656,658]],[0,121,[224,225,226,227,228,230,232,235,237,238,240,242,243,245,246,247,248,249,252,254,256,259,262,263,264,266,268,269,272,273,274,276,277,278,279,283,284,285,288,290,291,294,295,296,297,300,301,303,305,306,307,316,319,320,321,322,324,325,326,328,330,331,332,334,335,338,339,340,342,347,348,349,351,352,358,360,361,363,365,367,370,371,373,374,377,378,379,380,381,382,388,389,391,392,394,400,404,411,413,414,415,416,417,418,419,421,422,423,424,427,429,431,434,436,437,439,440,443,444,447,450,452,453,454,456,458,462,463,465,466,468,469,470,472,473,474,475,476,479,480,481,484,486,487,490,498,501,504,506,507,509,510,511,514,515,518,519,530,531,536,547,551,554,555,568,569,571,574,580,582,584,585,593,594,596,597,598,606,608,612,613,615,616,617,625,629,639,640,641,642,643,644,645,649,656,657,658]],[0,122,[224,225,226,227,229,230,233,237,238,240,243,246,247,248,252,253,254,257,259,261,262,263,264,265,266,269,272,277,279,282,283,286,287,288,292,298,299,300,302,303,306,307,309,312,313,315,317,318,319,320,322,324,326,328,332,334,336,337,338,339,341,342,344,346,351,355,356,357,358,361,363,364,367,368,369,370,371,373,374,375,377,378,379,380,382,383,385,386,387,390,391,392,396,397,399,400,402,407,410,413,414,415,418,419,420,421,424,426,429,430,432,434,435,438,442,444,447,450,451,452,453,456,458,460,461,463,467,468,469,470,472,473,475,477,478,479,480,484,485,486,487,488,490,495,496,499,501,503,504,506,510,514,515,517,518,525,528,530,531,536,538,544,554,558,559,561,568,569,571,582,584,593,594,596,598,603,606,608,612,616,617,622,624,625,629,631,634,640,641,643,644,649,651,656,658]],[0,123,[222,232,239,240,243,244,247,256,257,261,265,268,273,274,276,278,282,284,285,286,288,291,292,293,295,299,301,304,305,308,309,313,314,315,317,318,320,321,322,324,325,327,329,330,332,334,336,338,340,342,344,347,348,349,350,351,352,353,354,355,363,368,371,373,376,377,378,379,381,383,386,388,391,393,394,396,400,401,403,404,405,406,410,411,412,413,416,417,420,422,423,426,427,430,431,432,435,436,437,438,439,440,442,443,455,460,462,465,466,467,472,474,476,477,478,481,484,486,487,488,492,493,495,496,504,507,509,510,511,516,517,519,526,528,538,543,547,551,555,558,559,562,574,579,585,589,593,597,603,613,615,622,624,631,634,639,642,651,657]],[0,124,[222,223,224,225,226,227,230,232,233,235,237,238,239,242,245,248,251,252,254,256,257,259,260,261,262,263,264,265,266,270,273,274,276,277,280,281,283,284,285,288,290,291,294,295,296,297,300,301,303,305,306,307,316,321,325,326,327,328,329,330,337,339,341,346,347,348,350,352,353,354,356,357,358,361,364,367,369,370,374,375,376,380,381,388,389,391,392,394,400,404,411,413,414,415,416,418,419,420,422,424,429,430,431,433,434,436,437,439,440,444,447,448,450,452,453,454,456,458,460,465,466,468,469,470,474,475,476,479,480,481,490,492,493,499,501,506,507,509,511,514,515,516,518,520,530,531,536,537,538,547,551,554,556,568,569,571,573,580,582,584,585,593,594,596,597,598,606,608,612,615,616,617,618,619,624,625,629,631,636,637,639,640,641,643,644,647,649,656,657,658]],[0,125,[222,224,228,230,231,233,238,239,240,241,245,246,247,248,249,250,251,252,257,261,262,263,265,266,267,268,269,272,276,277,278,279,282,287,290,292,293,294,295,296,297,303,304,307,308,311,313,316,319,321,324,332,334,335,336,337,341,342,347,348,353,354,363,364,365,367,368,369,370,372,373,375,378,379,383,387,388,389,392,393,395,401,402,403,404,405,408,412,415,416,417,420,421,422,423,425,427,430,432,434,435,437,438,439,440,441,443,444,447,448,449,451,452,453,454,457,459,461,463,464,466,467,468,469,470,472,475,476,478,479,483,484,487,492,496,499,501,502,504,510,511,513,514,525,528,529,531,537,544,547,550,551,559,561,568,570,573,582,584,590,594,597,598,605,606,608,615,616,617,622,629,639,640,641,643,647,649,653,657,658]],[0,126,[222,224,228,233,236,237,238,239,240,241,246,247,248,249,252,254,256,257,258,261,263,266,268,272,276,277,278,279,281,283,287,290,292,293,294,295,296,297,298,299,303,304,305,307,308,309,310,312,313,316,327,328,332,334,335,336,338,339,341,342,343,346,348,349,352,358,363,364,367,370,371,372,376,380,381,383,385,389,390,392,393,394,396,400,401,402,404,405,406,408,413,414,417,418,419,420,423,425,426,427,429,430,432,433,434,439,442,443,445,451,452,456,457,461,462,463,464,469,471,472,477,479,483,484,489,490,496,499,501,502,504,507,514,520,525,531,539,544,548,561,568,575,582,587,591,594,604,606,607,608,617,618,629,630,637,641,643,646,649,652]],[0,127,[222,223,224,229,230,231,233,237,238,239,240,241,242,246,248,249,252,253,256,258,260,261,262,265,267,269,270,272,273,274,277,279,280,281,282,284,285,286,290,294,295,299,303,304,305,307,308,309,310,312,314,315,316,318,321,324,329,330,331,334,337,341,344,345,348,352,353,357,364,365,366,367,369,370,373,374,383,385,386,389,391,392,393,394,396,401,403,404,405,406,408,413,415,417,419,421,423,425,426,429,431,433,434,435,436,439,440,441,442,444,447,451,452,453,457,459,461,464,465,468,469,470,473,474,475,477,479,482,487,488,490,491,494,501,503,507,509,510,512,514,517,519,525,528,541,544,552,555,558,559,561,583,584,592,594,603,606,608,616,617,622,629,634,640,641,642,643,645,649,651]],[0,128,[222,223,224,229,233,236,237,238,240,241,242,246,248,252,253,254,257,258,260,263,266,269,270,272,274,277,279,280,281,282,283,284,285,287,289,290,291,292,293,294,296,300,301,303,304,307,308,311,312,313,316,321,322,323,325,329,330,333,336,340,341,343,346,347,354,357,358,362,363,365,366,367,368,369,371,374,375,378,380,381,383,387,388,389,390,392,393,395,398,400,401,402,403,405,409,410,411,413,414,416,418,419,420,421,422,425,426,429,430,434,435,436,437,438,440,442,445,450,451,452,456,457,460,461,462,464,465,466,467,469,471,473,474,476,478,479,482,490,492,495,496,497,501,503,506,507,509,511,514,517,521,525,528,531,533,538,539,544,547,551,557,558,559,561,566,568,576,582,585,593,594,597,599,603,606,607,608,615,617,622,624,629,630,631,634,639,641,643,644,649,651,657,659]],[0,129,[223,225,226,227,228,229,231,233,235,237,239,240,241,249,253,254,256,257,258,259,260,264,266,267,270,273,274,280,281,283,284,285,292,302,306,307,313,317,318,319,320,323,326,327,328,329,330,331,336,339,340,346,348,349,350,352,353,355,356,357,360,365,368,371,374,375,376,381,382,383,390,392,400,401,417,418,420,423,424,425,430,431,432,433,436,438,439,441,450,456,457,458,459,460,463,464,465,467,474,478,480,482,495,496,503,506,507,515,518,519,530,532,536,538,546,547,554,555,567,569,571,577,588,592,593,596,597,612,624,625,631,638,642,644,645,656,657]],[0,130,[223,225,226,227,228,229,230,233,235,236,240,241,253,258,259,260,262,264,271,274,280,284,285,293,319,320,322,324,325,328,329,330,337,344,345,346,347,349,353,354,355,356,357,358,360,364,369,370,371,373,374,380,413,415,416,422,424,425,432,433,436,437,440,444,445,447,453,457,458,462,463,464,465,466,468,470,471,474,475,476,477,480,482,487,492,503,506,507,509,510,511,518,521,536,538,540,547,551,554,557,571,574,575,584,585,597,598,607,612,615,616,625,630,639,640,657,658]],[0,131,[225,226,227,231,233,235,237,239,240,241,242,245,247,249,250,251,259,264,267,268,276,277,278,282,283,286,289,291,295,298,299,300,301,308,309,315,318,319,320,321,322,325,326,328,329,331,334,336,338,339,347,351,354,356,357,359,361,364,367,369,374,377,380,381,386,396,397,398,403,404,407,408,409,410,411,414,416,417,419,422,423,424,425,426,427,434,435,437,439,440,441,442,443,448,449,450,454,456,457,458,459,460,464,466,472,473,476,477,480,483,484,488,492,499,502,504,506,508,511,515,517,518,523,528,530,534,536,537,538,547,549,551,554,558,559,564,565,569,571,573,585,586,590,593,596,597,602,603,612,615,620,622,624,625,631,634,639,644,647,650,651,656,657]],[0,132,[225,226,227,230,233,235,236,239,240,241,242,247,249,256,257,258,259,262,264,265,268,269,273,276,278,281,282,286,292,293,297,298,303,306,307,313,315,317,318,320,322,324,325,326,327,328,330,332,334,335,336,337,338,342,343,346,347,349,353,356,357,358,359,361,365,367,370,371,373,374,375,376,378,382,383,384,385,386,387,392,403,406,413,415,417,420,421,423,424,425,426,427,431,433,435,438,439,443,444,445,447,450,453,457,458,460,462,464,467,468,470,471,472,473,475,478,480,483,484,487,488,495,496,499,502,504,506,510,514,515,517,518,521,528,530,536,538,539,551,554,556,559,569,571,575,591,593,596,598,607,612,616,618,622,624,625,630,631,634,637,640,644,646,656,658]],[0,133,[222,229,235,239,241,243,245,246,247,249,250,251,253,256,261,265,268,270,272,273,278,281,291,295,297,306,307,317,325,326,329,331,332,333,334,335,338,339,340,341,342,343,344,345,346,351,353,355,358,362,364,368,369,371,374,375,377,379,380,382,383,385,392,404,408,409,416,417,421,423,426,427,431,433,442,443,448,449,450,454,460,464,465,467,472,473,474,477,480,482,484,486,499,503,504,506,507,509,530,533,537,538,566,569,571,576,590,593,596,599,619,624,631,636,644,647,656,659]],[0,134,[222,224,225,226,227,228,230,233,237,238,239,240,241,246,247,248,249,252,254,256,259,261,262,263,264,266,268,269,272,274,276,277,278,279,281,283,284,285,287,290,294,295,296,298,299,304,305,307,308,309,310,312,316,319,320,322,324,325,327,330,331,332,334,337,338,339,342,343,344,347,349,352,353,354,355,356,357,359,360,363,364,365,368,369,373,375,376,380,383,384,389,390,392,393,394,396,400,401,402,404,405,406,408,414,415,417,418,419,422,423,424,426,427,429,434,436,437,439,440,443,444,447,451,452,453,456,458,461,462,463,464,466,467,468,469,470,472,475,476,477,479,483,484,487,490,492,499,501,502,504,510,511,525,531,536,544,547,548,551,554,555,561,568,572,582,584,585,587,592,594,597,598,604,606,608,612,613,615,616,617,625,629,639,640,641,642,643,645,649,652,657,658]],[0,135,[222,226,229,230,231,235,237,239,241,243,246,247,249,253,254,256,263,264,267,268,269,270,271,272,273,276,278,279,281,283,285,292,293,296,297,306,307,313,317,318,322,323,324,326,329,332,335,336,337,338,339,341,342,347,348,351,352,354,355,363,369,370,373,374,377,378,379,381,382,383,390,391,392,400,414,416,418,419,421,427,431,432,433,436,437,438,440,443,444,450,453,456,457,460,462,464,465,466,468,470,471,472,473,474,475,476,478,480,482,484,486,487,492,495,496,499,503,504,506,507,510,511,515,518,520,530,531,536,538,541,547,551,552,554,556,568,569,571,582,583,584,585,591,593,596,597,612,615,616,624,625,631,639,641,644,646,656,657]],[0,136,[222,224,225,227,228,231,233,238,240,241,246,247,248,252,254,255,257,259,263,266,268,269,270,271,272,276,277,278,279,281,283,285,287,290,291,292,293,294,296,297,303,304,306,308,311,312,313,316,317,320,321,322,325,328,330,331,332,334,342,344,346,355,356,357,358,359,360,363,364,371,378,379,381,382,385,387,388,389,390,393,395,400,401,402,403,405,409,413,417,419,420,421,422,423,424,425,427,428,430,432,433,434,436,437,438,441,443,447,450,451,452,457,458,459,460,461,463,464,469,471,472,478,479,483,484,490,495,496,499,501,502,504,508,514,525,528,529,531,538,544,550,559,561,568,570,574,582,585,593,594,605,606,608,617,629,634,635,641,643,644,649,653]],[0,137,[233,235,239,240,241,242,247,249,257,265,268,269,274,276,278,281,282,284,285,286,298,306,307,315,317,318,319,326,327,331,332,334,338,341,342,343,344,348,349,354,355,360,361,368,369,372,374,376,378,381,382,383,386,387,392,403,406,417,421,422,423,426,427,430,431,432,435,436,437,438,439,440,443,450,460,462,464,466,472,473,476,478,480,483,484,488,489,492,495,499,502,504,506,507,511,515,517,519,528,530,538,547,554,559,569,571,572,584,585,592,593,596,597,613,615,622,624,631,634,639,642,644,645,656,657]],[0,138,[224,225,226,227,228,229,230,237,238,239,241,242,243,245,247,248,249,250,251,252,253,254,256,257,259,261,262,263,264,265,266,268,269,270,273,277,278,279,282,283,287,289,290,292,293,294,295,296,297,300,301,303,304,306,308,311,312,313,316,317,319,320,321,323,324,325,326,328,329,331,332,334,335,336,337,338,339,342,346,349,351,356,358,360,363,365,366,367,369,370,371,373,374,377,378,379,380,381,382,385,387,388,389,390,393,395,398,400,401,402,403,404,405,408,410,411,414,415,416,417,418,419,420,422,423,424,427,429,430,431,432,433,434,435,438,443,444,447,448,449,451,452,453,454,456,458,461,463,464,465,468,469,470,472,474,475,478,479,482,484,486,487,490,495,496,497,499,501,503,504,506,507,509,510,514,517,518,525,528,530,531,540,544,554,558,559,561,568,569,573,582,584,590,594,596,598,603,606,608,612,616,617,619,622,625,629,634,636,640,641,643,647,649,651,656,658]],[0,139,[226,230,231,233,235,237,240,241,242,247,261,262,264,265,268,270,271,276,277,278,281,282,283,285,286,289,298,299,300,301,306,307,308,309,312,315,317,318,321,324,326,329,330,334,335,337,338,339,341,344,346,348,351,353,355,358,360,361,364,365,368,370,371,372,373,374,375,377,380,382,383,385,386,390,392,396,397,398,400,403,407,410,411,412,413,414,415,417,422,423,425,426,427,433,434,435,436,437,438,441,442,443,444,453,456,457,459,464,467,468,470,471,472,473,475,477,480,483,484,487,488,490,495,499,502,504,506,510,513,515,517,518,523,528,530,534,536,549,554,558,559,564,565,569,571,574,584,586,596,598,602,603,612,616,621,622,624,625,631,632,634,640,650,651,656,658]],[0,140,[224,225,227,228,229,231,238,239,241,242,243,247,248,249,252,253,256,257,261,263,265,266,267,268,270,271,273,275,276,277,278,281,282,286,290,293,294,295,296,297,299,302,303,304,305,307,308,309,310,312,314,315,316,318,319,320,321,322,327,328,329,332,334,335,338,340,342,344,345,346,347,348,349,350,351,352,354,356,360,363,364,366,367,368,371,374,375,376,377,378,379,383,385,386,389,392,393,394,396,403,404,405,406,408,413,416,420,426,427,429,430,431,433,434,435,437,440,441,442,443,447,451,452,457,458,459,461,462,463,464,465,466,467,469,471,472,474,476,477,479,482,484,486,488,490,491,492,494,499,501,503,504,507,509,511,512,514,517,520,525,528,531,532,544,546,551,556,558,559,561,567,568,577,582,585,588,591,594,603,606,608,615,617,622,629,634,641,643,646,649,651]],[0,141,[223,224,225,229,233,235,237,238,239,240,241,242,244,245,246,247,248,249,250,252,253,254,256,257,258,260,263,266,268,271,274,276,277,278,279,280,283,284,285,287,288,290,294,295,296,297,298,299,300,303,312,314,320,323,327,328,332,334,335,338,339,340,342,343,344,345,347,348,349,352,354,355,356,357,361,363,365,367,368,369,371,376,381,385,387,390,391,396,397,399,402,403,404,405,406,407,408,410,412,414,416,417,418,419,421,423,425,429,430,434,436,437,439,440,442,449,451,452,453,454,455,456,461,464,466,467,469,471,472,473,476,477,479,484,485,490,492,499,501,504,511,514,517,525,528,531,543,544,547,550,551,558,559,561,562,568,579,582,589,594,597,600,603,606,608,610,615,617,627,629,639,641,643,648,649,651,655,657]],[0,142,[226,229,231,239,241,243,245,246,251,253,254,261,264,265,266,268,278,286,288,291,295,298,299,301,303,304,306,307,308,309,311,313,315,325,326,328,335,338,339,340,341,344,351,353,364,368,369,370,371,374,377,382,386,388,390,391,392,393,395,396,397,399,400,401,403,404,405,407,411,413,418,419,426,427,429,432,442,443,446,447,450,451,454,455,459,461,464,467,473,477,480,485,486,488,506,509,518,522,529,530,536,538,545,548,553,554,569,570,571,581,587,593,596,605,611,612,623,624,625,626,631,635,644,652,656]],[0,143,[224,225,228,234,237,238,242,246,248,249,250,251,252,254,255,256,257,259,262,263,265,267,269,270,271,273,277,279,280,282,283,286,287,288,290,291,292,293,294,295,296,297,300,301,303,305,306,307,309,312,313,318,319,320,321,322,328,329,330,331,333,334,340,343,356,357,359,360,362,363,365,369,371,375,378,380,381,382,383,385,386,387,388,389,390,392,394,400,401,402,404,408,411,413,414,415,418,420,422,423,424,426,428,429,430,431,432,434,435,438,442,449,452,453,455,456,460,463,464,465,469,471,474,478,479,484,488,490,495,496,501,507,509,514,525,527,531,533,535,544,552,561,563,566,568,576,582,583,594,598,606,608,610,616,617,627,629,640,641,643,649,655,659]],[0,144,[223,226,228,231,233,234,235,238,240,243,246,247,248,256,257,258,260,263,264,268,269,270,273,274,276,278,279,280,281,282,284,285,287,288,292,300,303,306,307,308,313,317,326,329,330,332,334,336,338,339,341,342,344,347,351,352,353,354,355,359,360,361,363,365,367,371,374,375,377,378,379,380,382,383,387,391,392,399,402,403,410,413,414,416,417,420,423,425,427,430,431,432,435,436,437,438,439,440,443,446,447,450,451,459,460,461,463,464,465,466,472,474,476,478,480,486,492,495,496,499,504,506,507,508,509,511,514,515,517,518,525,528,530,531,536,538,547,551,554,558,559,561,568,569,571,580,581,585,593,594,596,597,601,603,611,612,615,617,622,624,625,626,631,634,639,641,643,644,651,654,656,657]],[0,145,[222,223,224,225,233,234,237,238,240,242,243,247,248,249,250,251,252,254,257,258,263,265,266,268,269,270,271,272,274,276,277,278,279,280,283,284,285,286,287,288,290,292,293,294,296,297,300,301,303,305,306,309,312,313,317,318,319,320,321,322,325,326,328,329,330,331,332,334,336,338,339,342,344,348,349,351,355,356,357,358,360,363,365,367,369,371,372,375,377,378,379,380,382,385,386,387,388,389,390,394,400,401,402,411,413,414,418,419,420,421,422,423,425,427,429,430,432,434,436,437,439,440,443,449,452,453,455,456,460,462,464,465,469,471,472,473,474,478,479,486,488,489,490,496,499,501,504,509,513,514,525,527,530,531,540,544,547,561,563,568,569,571,582,588,594,597,606,608,610,615,617,627,629,639,641,643,649,655,656]],[0,146,[222,226,231,234,235,238,248,254,256,264,266,270,272,273,275,277,281,282,283,285,287,288,297,300,306,307,308,312,313,317,325,326,327,329,330,339,340,341,346,347,348,349,350,352,354,358,360,361,369,372,374,375,376,380,381,382,383,387,390,391,392,399,400,402,403,410,413,416,418,419,421,429,431,432,433,434,435,436,438,440,441,446,447,450,451,459,460,461,462,464,465,466,473,474,476,478,480,484,490,492,495,506,507,509,511,515,517,518,525,528,530,532,536,538,544,546,547,551,554,558,559,561,567,569,571,585,593,594,596,597,601,603,611,612,614,615,622,624,625,626,631,634,638,639,643,644,651,654,656,657]],[0,147,[222,224,225,228,229,235,237,238,239,241,242,243,244,245,248,249,250,252,253,254,255,256,257,259,261,262,263,265,267,270,271,272,277,279,281,282,283,288,290,294,295,296,297,298,299,300,303,308,309,312,315,318,319,320,321,322,328,329,331,339,340,343,344,346,347,348,349,351,352,353,354,355,356,358,360,363,364,366,367,368,374,376,377,379,380,385,390,391,396,399,404,405,406,408,410,412,414,415,416,418,424,427,428,429,430,433,434,435,438,442,443,449,451,452,453,454,455,456,461,462,463,464,466,467,469,471,476,477,479,485,486,488,490,492,494,501,506,511,512,514,517,523,525,528,531,543,544,547,549,551,558,559,561,563,568,579,582,585,586,589,594,597,600,603,606,608,610,615,617,621,622,627,629,633,634,639,641,643,648,649,651,655,657]],[0,148,[222,223,226,228,229,231,233,239,240,241,247,251,253,258,260,261,263,265,268,271,274,275,276,277,278,280,283,284,286,288,291,295,298,299,300,301,303,304,305,306,307,308,309,310,313,315,318,319,321,322,323,325,326,330,334,335,338,339,340,341,344,345,346,347,351,352,357,358,360,361,364,365,366,377,380,381,382,386,388,390,391,392,393,394,396,397,399,400,401,403,404,405,407,410,411,413,414,416,417,422,423,425,426,427,433,434,437,439,441,442,443,445,446,447,450,451,454,455,459,461,462,463,464,467,472,477,480,484,485,488,491,497,499,504,506,515,517,518,530,534,536,538,545,551,554,558,565,569,571,581,584,593,596,611,612,620,624,625,626,631,632,644,651,656]],[0,149,[228,234,238,239,242,244,245,246,248,249,250,252,256,257,261,265,269,270,271,273,279,281,286,287,290,294,295,296,297,299,303,307,309,312,314,315,316,318,319,325,329,331,335,336,340,341,344,348,349,352,355,364,367,371,372,375,381,383,384,385,386,387,391,392,393,396,400,401,402,404,405,406,408,412,416,420,426,430,431,442,449,451,454,455,461,462,463,464,465,469,471,474,477,479,484,488,496,501,507,509,514,525,526,542,543,544,561,562,582,589,594,643,648]],[0,150,[224,225,226,227,229,230,237,241,243,246,249,250,251,253,254,259,261,262,263,265,266,268,275,278,285,286,289,291,292,293,297,298,299,300,304,305,306,308,309,310,315,318,320,321,323,324,325,326,330,331,337,338,339,344,345,346,347,349,351,354,356,358,361,364,365,366,373,375,377,380,381,382,383,384,385,386,388,390,391,393,394,396,397,398,400,401,403,405,407,408,414,415,418,419,422,424,426,427,429,433,436,440,441,442,443,444,445,447,449,450,451,452,453,455,456,458,461,464,466,468,470,471,473,475,476,477,480,485,486,487,488,491,492,497,506,510,511,515,518,522,529,530,536,538,542,547,548,551,553,554,569,570,571,578,584,585,587,593,596,597,598,604,608,612,615,616,623,624,625,629,631,635,639,640,644,649,653,656,657,658]],[0,151,[223,226,227,228,230,233,234,235,239,240,243,245,246,247,251,258,259,260,261,262,264,268,270,274,276,278,282,284,285,286,288,291,294,295,301,304,305,306,308,309,317,320,321,322,325,326,328,329,332,333,335,338,339,342,343,347,348,349,351,353,354,356,357,361,362,364,369,371,372,374,375,377,379,382,386,388,393,394,403,404,408,410,411,415,416,417,422,424,425,426,427,435,436,437,438,439,440,442,443,447,450,451,454,455,458,461,462,463,464,465,466,472,474,476,477,480,486,489,492,495,499,504,506,509,511,513,515,517,518,524,528,530,533,535,536,538,547,551,552,554,558,559,560,566,569,571,576,583,585,593,595,596,597,603,609,612,615,616,622,624,625,628,631,634,639,640,644,651,656,657,658]],[0,152,[223,224,225,229,233,235,237,240,241,242,246,247,252,253,254,256,257,258,260,261,263,265,266,268,270,274,276,277,279,280,281,283,284,285,288,296,297,298,299,300,303,307,309,314,315,316,318,321,324,327,330,331,332,334,337,338,339,341,342,343,344,346,348,352,353,355,357,358,363,366,367,370,373,374,375,376,380,383,391,392,393,396,397,399,400,403,406,407,410,413,414,417,418,419,421,423,425,429,430,433,434,436,437,439,440,442,444,452,453,456,464,468,469,470,472,473,475,477,479,484,485,487,488,490,494,499,501,504,506,510,512,514,517,528,531,550,558,559,561,568,580,582,584,585,595,598,603,606,608,609,616,617,628,629,640,641,649,651,658,660]],[0,153,[222,223,224,225,226,227,228,229,230,233,237,240,241,247,249,250,251,253,258,259,260,261,262,264,265,268,271,274,276,277,278,280,283,284,285,286,291,292,293,297,298,299,304,306,308,309,315,319,320,322,324,325,326,328,331,334,337,338,339,344,349,351,352,353,354,356,357,360,364,368,369,370,371,373,374,375,377,382,383,384,385,386,390,391,393,396,397,400,401,403,405,407,408,415,416,417,423,424,425,426,427,432,434,436,437,439,440,442,443,444,447,449,450,451,452,453,455,456,458,461,462,463,464,466,468,470,471,472,475,476,477,480,484,485,487,488,492,499,504,506,509,510,511,517,518,530,534,536,538,542,547,554,558,565,569,571,578,585,593,596,597,598,602,603,608,612,615,616,620,624,625,629,631,632,639,640,644,649,656,657,658]],[0,154,[222,223,233,234,238,239,240,242,243,244,245,247,248,249,250,252,254,256,258,260,261,263,265,266,268,270,271,272,273,274,275,276,277,278,280,281,283,284,286,287,290,294,295,296,299,307,309,312,314,315,316,318,319,327,329,331,332,334,335,338,341,342,346,350,351,352,353,358,359,363,364,365,369,375,376,377,378,379,383,385,386,387,391,392,393,396,401,402,404,405,406,408,412,414,417,418,419,421,423,425,426,427,429,431,433,434,437,439,441,442,443,449,451,454,455,461,464,465,469,471,472,473,474,477,479,486,488,490,499,501,504,507,508,509,525,526,531,532,544,546,561,562,567,568,579,582,589,594,614,617,638,641,643,648]],[0,155,[222,224,225,228,229,235,237,241,242,243,252,253,254,255,256,257,259,262,263,267,272,277,279,282,283,286,287,288,296,297,298,300,303,307,308,309,316,319,322,323,324,327,329,330,335,337,339,341,343,344,345,348,351,352,355,360,361,363,364,365,367,369,370,371,373,375,376,377,379,381,383,386,391,392,393,399,400,402,410,413,414,415,418,424,427,428,429,430,434,435,438,442,443,444,452,453,456,462,463,464,468,469,470,475,477,479,485,486,487,490,501,510,514,517,523,524,525,528,531,549,558,559,561,568,580,582,584,586,595,598,603,606,608,609,616,617,621,622,628,629,633,634,640,641,649,651,658,660]],[0,156,[222,226,227,230,234,235,239,245,251,255,256,260,261,264,266,267,270,272,273,286,288,290,291,294,301,304,305,306,307,308,309,320,321,322,328,329,335,336,340,344,347,353,354,355,356,357,358,359,361,364,367,369,371,374,375,381,382,383,386,388,392,393,394,403,409,410,411,416,417,419,421,422,428,431,447,450,451,454,455,458,461,464,465,466,473,474,476,477,480,484,492,506,507,509,511,515,517,518,524,528,536,538,540,551,554,558,559,560,585,588,593,595,596,597,603,609,612,622,624,625,628,631,634,644,651,656]],[0,157,[223,224,225,226,227,228,230,233,235,237,238,240,242,243,247,248,252,256,257,258,259,260,262,264,268,269,270,273,274,275,276,278,279,280,281,282,284,287,290,292,293,294,295,296,297,303,304,305,306,308,310,313,316,317,320,322,324,325,326,328,332,334,336,337,338,339,341,342,344,345,346,349,351,356,358,360,361,363,364,367,368,369,370,371,373,374,375,377,378,379,382,387,389,393,394,401,402,403,404,405,408,412,415,417,420,423,424,425,427,430,431,432,433,435,437,438,439,441,443,444,447,450,451,452,453,456,458,460,461,462,465,467,468,469,470,472,474,475,477,478,479,480,484,486,487,495,496,499,501,504,506,507,509,510,514,515,517,518,525,528,530,531,536,538,544,554,558,559,561,568,569,571,582,584,593,594,596,598,603,606,608,612,616,617,622,624,625,629,631,634,640,641,643,644,649,651,656,658]],[0,158,[223,224,225,226,227,228,230,233,235,237,238,240,242,243,247,248,252,254,255,256,257,258,260,263,267,268,269,270,273,274,276,277,278,279,280,281,283,284,285,287,289,290,291,292,293,294,296,297,300,301,303,304,307,308,311,312,313,316,320,321,323,325,326,328,329,332,334,337,338,339,341,342,348,349,351,352,353,354,356,357,358,360,361,363,365,366,367,368,370,372,373,374,375,377,378,379,380,383,385,387,388,389,390,392,393,395,398,400,401,402,403,405,409,410,411,413,414,417,418,420,422,423,425,427,428,429,430,431,434,436,437,439,440,443,445,447,450,451,452,453,456,458,460,461,465,466,469,471,472,474,476,479,480,484,486,490,492,498,499,501,504,506,507,509,511,514,515,517,518,525,528,530,531,536,538,544,547,551,554,558,559,561,568,569,571,582,585,593,594,596,597,603,606,608,612,615,617,622,624,625,629,631,634,639,641,643,644,649,651,656,657]],[0,159,[228,256,257,261,265,269,270,271,273,279,281,286,287,292,293,297,299,303,309,313,314,315,318,321,322,324,325,329,336,340,344,346,348,349,352,353,354,355,358,360,364,365,369,371,384,385,386,387,396,402,406,413,416,420,426,430,431,433,442,444,462,465,466,467,468,470,471,474,475,476,477,478,487,488,492,495,496,498,507,509,510,511,547,551,584,585,597,598,615,616,639,640,657,658]],[0,160,[239,245,249,250,251,256,261,269,272,275,277,280,281,282,283,285,289,291,292,295,298,299,300,301,302,309,313,320,321,322,325,327,330,331,332,335,336,339,341,343,344,346,347,348,349,352,354,358,363,364,365,368,369,373,375,376,379,380,381,387,390,396,398,400,401,403,404,406,408,409,410,411,416,420,422,423,427,432,433,434,435,436,438,440,441,442,443,448,449,450,454,460,462,466,467,476,477,478,492,493,495,496,511,516,517,528,534,535,546,547,551,558,559,567,576,577,585,597,599,602,603,614,615,620,622,632,634,638,639,650,651,657,659]],[0,161,[223,224,225,226,227,230,233,235,237,238,240,242,243,247,248,252,254,255,257,258,260,261,263,264,265,267,269,271,272,274,276,277,279,280,283,284,285,286,287,290,292,293,294,295,296,298,299,303,304,305,306,309,310,312,313,315,316,317,318,320,322,324,326,328,330,332,334,336,337,338,339,340,341,342,344,347,349,351,353,355,356,357,358,361,363,365,367,373,374,375,377,378,379,380,382,386,387,389,390,393,394,396,397,400,401,402,404,405,407,408,413,414,417,418,420,421,423,425,426,428,429,430,432,433,434,436,437,439,440,442,447,450,451,452,453,456,458,460,461,462,467,469,471,472,477,478,479,480,484,486,487,488,490,495,496,499,501,504,506,510,514,515,518,522,523,525,530,531,536,538,544,547,553,554,561,564,568,569,571,582,586,593,594,596,597,604,606,608,612,615,617,621,624,625,629,631,633,639,641,643,644,649,652,656,657]],[0,162,[223,224,225,226,227,230,233,235,237,238,239,240,242,243,245,247,248,249,250,251,252,256,257,258,259,262,264,265,268,272,274,276,277,278,279,280,281,283,284,285,286,290,294,295,298,303,304,307,308,311,312,315,316,318,321,324,325,326,328,330,331,332,334,335,337,338,340,342,347,348,351,352,354,355,356,357,361,363,365,367,370,371,374,377,381,383,385,386,388,389,391,392,393,395,401,402,404,405,406,408,413,415,416,422,423,424,425,426,430,433,434,436,437,439,440,444,447,448,449,451,452,453,454,456,458,461,466,468,469,470,472,475,476,479,480,484,486,487,488,490,492,493,499,501,504,506,510,511,514,515,516,518,525,530,536,538,540,541,544,547,551,554,561,568,569,584,585,593,594,597,598,605,606,608,612,615,616,623,624,625,629,631,635,639,640,643,644,649,653,657,658]],[0,163,[222,224,225,226,227,230,235,237,238,239,242,245,246,248,249,250,251,252,254,256,259,262,263,266,270,271,272,273,277,281,282,283,287,289,290,294,295,296,300,301,304,306,308,311,312,316,317,319,320,321,322,323,324,325,326,327,328,329,331,335,337,339,340,348,350,353,356,357,361,365,366,367,368,370,373,374,376,380,382,384,387,388,389,390,393,395,398,400,401,402,403,404,405,408,410,411,414,415,416,418,419,421,422,424,429,431,434,435,438,444,445,447,448,449,451,452,453,454,456,458,461,462,463,467,468,469,470,473,474,475,479,480,487,490,493,501,506,507,509,510,511,514,515,517,518,525,528,530,531,536,538,544,554,558,559,561,568,569,571,582,584,593,594,596,598,603,606,608,612,616,617,622,624,625,629,631,634,640,641,643,644,649,651,656,658]],[0,164,[224,225,227,230,231,237,256,259,260,261,262,263,269,271,272,277,281,282,283,289,292,293,296,297,298,299,300,301,306,307,309,313,317,320,321,322,325,326,327,328,336,339,341,343,344,348,349,352,353,354,358,363,364,370,371,373,375,376,378,379,380,381,382,383,387,390,391,392,396,398,400,403,406,410,411,414,415,417,420,422,424,427,432,433,434,435,438,442,443,444,446,452,453,456,458,459,462,468,470,471,475,477,478,487,495,496,498,505,510,517,528,530,534,540,541,558,559,568,571,582,584,596,598,602,603,616,617,620,622,632,634,640,641,650,651,656,658]],[0,165,[222,226,231,235,238,242,246,248,252,254,257,264,266,269,270,271,272,275,277,279,281,282,283,285,287,290,292,293,294,295,296,297,303,304,305,306,308,310,312,313,316,317,319,329,330,333,336,340,343,344,345,346,347,354,355,357,358,361,362,363,367,369,371,374,378,382,385,387,389,390,393,394,400,401,402,403,404,405,408,413,416,418,419,420,421,426,429,430,432,433,434,435,436,438,440,441,442,446,447,450,451,459,460,461,463,465,466,469,471,473,474,476,477,478,479,480,490,492,495,496,501,506,509,510,511,514,515,517,518,525,528,530,531,536,538,544,547,551,554,558,559,561,568,569,571,582,585,593,594,596,597,603,606,608,612,615,617,622,624,625,629,631,634,639,641,643,644,649,651,656,657]],[0,166,[223,226,231,233,235,238,240,242,243,247,248,252,256,257,258,260,263,264,265,268,271,272,274,275,276,277,278,279,281,283,284,286,287,290,291,293,294,296,297,298,302,303,304,306,308,311,312,315,316,317,318,321,324,325,326,327,332,333,334,337,338,339,340,342,343,346,348,350,351,352,353,354,355,356,357,361,362,363,367,368,369,374,376,377,378,381,382,385,386,388,389,393,395,402,405,406,409,413,414,417,422,425,426,430,433,434,437,439,441,446,447,450,451,459,460,461,467,469,471,472,479,480,484,486,488,490,498,499,501,504,505,506,514,515,518,525,530,531,532,533,535,536,538,544,546,554,561,568,569,571,576,577,582,593,594,596,599,605,606,608,612,614,617,623,624,625,629,631,635,638,641,643,644,649,653,656,659]],[0,167,[222,223,224,225,227,229,230,231,233,237,240,243,246,247,254,256,258,259,260,262,266,268,271,272,273,274,276,277,278,280,283,284,285,312,319,320,322,324,325,326,328,329,330,332,333,334,337,338,339,340,341,342,343,347,349,351,354,355,356,362,364,368,370,373,375,377,379,385,390,400,412,413,415,416,417,418,419,421,423,424,425,426,427,429,431,434,436,437,439,440,442,443,444,446,452,453,456,458,459,462,463,465,466,467,468,470,471,472,473,474,475,476,484,486,487,490,492,499,504,507,511,547,551,584,585,597,598,615,616,639,640,657,658]],[0,168,[223,224,225,226,227,230,233,235,237,238,240,242,243,247,248,252,254,255,257,258,260,261,263,264,265,267,269,272,274,276,277,279,280,283,284,285,286,287,290,292,294,295,296,297,298,299,303,304,305,306,309,310,312,313,315,316,317,318,320,322,324,326,328,331,332,334,336,337,338,339,340,341,342,344,347,349,351,353,355,356,357,358,361,363,364,365,367,370,373,374,375,377,378,379,380,382,385,386,387,389,390,393,394,396,397,400,401,402,404,405,407,408,414,416,417,418,420,421,423,425,426,428,429,430,432,434,436,437,439,440,442,444,447,450,451,452,453,456,458,460,461,462,466,468,469,470,472,475,476,477,478,479,480,484,486,487,488,490,495,496,499,501,504,506,510,514,515,518,522,523,525,530,531,536,538,544,547,548,549,551,553,554,561,564,568,569,571,582,584,585,593,594,596,597,604,606,608,612,615,617,621,624,625,629,631,633,639,641,643,644,649,652,656,657]],[0,169,[222,223,233,239,240,243,245,246,247,249,250,251,255,256,258,259,260,261,262,265,266,267,268,270,272,273,274,276,278,280,281,282,284,285,286,287,291,295,299,306,307,309,314,315,317,318,319,321,325,327,329,331,332,334,335,336,338,341,342,344,346,348,350,351,353,355,357,358,363,364,365,369,371,372,375,376,377,378,379,382,383,386,387,392,396,402,404,406,408,409,415,417,419,421,423,424,425,426,427,428,431,433,435,436,437,438,439,440,442,443,448,449,450,454,460,463,465,472,473,474,477,478,484,486,488,493,495,496,499,504,507,509,511]],[0,170,[222,223,224,225,226,227,230,232,235,237,238,240,241,242,248,252,257,258,259,260,261,262,264,268,270,272,273,274,276,277,278,279,283,284,285,287,290,291,294,298,299,303,304,306,308,309,311,312,316,317,319,320,321,322,324,326,327,328,329,330,332,341,342,343,344,346,347,348,349,352,353,354,360,361,364,367,369,370,373,374,375,376,379,382,385,388,389,391,393,395,396,401,402,405,406,409,413,415,416,417,422,424,425,430,431,434,436,437,439,440,442,444,447,450,451,452,453,456,458,460,461,462,463,464,465,466,468,469,470,472,474,475,476,477,479,480,484,487,490,492,498,499,501,506,507,509,510,511,514,515,518,525,530,531,535,536,538,541,544,547,551,554,561,569,570,571,576,584,585,593,594,596,597,598,599,605,606,608,612,615,616,623,624,625,629,631,635,639,640,643,644,649,653,656,657,658,659]],[0,171,[224,225,226,227,228,230,232,233,235,237,238,241,242,243,246,247,248,252,254,256,257,259,262,263,264,266,268,269,270,271,273,277,278,279,281,282,283,287,290,292,293,294,295,296,303,304,305,306,308,310,312,313,316,317,320,322,325,326,328,329,330,332,336,337,338,339,340,341,342,347,349,351,353,354,356,357,358,361,363,367,369,373,374,375,377,378,379,380,381,382,387,389,390,393,394,400,401,402,403,404,405,408,413,414,415,418,419,420,424,427,429,430,431,432,434,435,438,443,447,450,451,452,453,456,458,460,461,462,464,465,467,469,471,473,474,478,479,480,486,490,492,495,496,501,504,506,507,509,514,515,518,522,525,528,530,531,536,538,544,553,554,559,561,568,569,571,582,583,585,593,594,596,598,604,606,608,612,616,617,622,624,625,629,631,634,640,641,643,644,649,652,656,658]],[0,172,[222,223,228,239,240,241,243,245,246,247,249,250,251,255,257,258,259,260,262,266,267,268,269,271,272,274,276,278,279,280,282,284,285,291,292,293,295,297,303,306,307,313,317,319,324,327,331,332,334,335,337,338,340,341,342,348,349,350,351,352,354,357,363,367,375,376,377,378,379,382,383,384,385,392,404,408,409,413,415,416,417,419,420,421,423,424,425,427,428,430,435,436,437,438,439,440,443,444,448,449,450,454,460,462,464,466,467,468,470,471,472,473,475,476,478,484,486,487,492,495,496,499,504,510,511,514,516,547,551,584,585,597,598,615,616,639,640,657,658]],[0,173,[223,224,225,226,227,230,235,237,238,240,241,242,243,247,248,252,256,257,258,259,260,262,264,268,269,270,273,274,275,276,278,279,280,281,282,284,287,290,292,293,294,295,296,297,303,304,305,306,308,310,313,316,317,318,320,324,325,326,328,332,334,336,337,338,339,340,341,342,344,345,346,351,355,356,357,358,361,363,364,367,368,369,370,371,373,375,377,378,379,382,387,389,393,394,401,402,403,404,405,408,412,415,417,420,423,424,425,427,430,431,432,433,435,437,438,439,441,443,444,447,450,451,452,453,456,458,460,461,463,464,467,468,469,470,472,475,478,479,480,484,486,487,488,489,490,491,495,496,499,501,504,510,514,515,517,518,525,528,530,531,536,538,544,554,558,559,561,568,569,571,582,584,593,594,596,598,603,606,608,612,616,617,622,624,625,629,631,634,640,641,643,644,649,651,656,658]],[0,174,[222,224,225,226,227,228,230,233,235,237,238,239,241,242,245,246,248,249,250,251,252,254,257,259,261,262,263,265,266,269,272,277,279,282,283,286,289,290,292,293,294,295,296,297,299,300,301,303,304,306,308,309,311,312,313,314,315,316,317,318,320,322,326,327,328,331,335,336,339,344,346,350,352,354,355,356,358,360,361,364,367,368,369,370,371,373,374,376,380,382,385,386,388,389,390,393,395,396,398,400,401,403,404,405,406,408,410,411,413,414,415,418,419,420,421,422,424,426,429,430,433,434,435,438,442,445,447,448,449,451,452,453,454,456,458,461,464,466,469,471,473,476,477,479,480,488,490,492,494,495,496,501,506,511,514,515,516,517,518,525,528,530,531,536,538,544,547,551,554,558,559,561,568,569,571,582,585,593,594,596,597,603,606,608,612,615,617,622,624,625,629,631,634,639,641,643,644,649,651,656,657]],[0,175,[222,232,233,241,243,247,260,265,269,270,272,273,275,277,282,283,285,286,289,292,298,300,301,302,306,307,313,315,317,318,319,321,327,329,330,334,336,337,339,340,347,348,350,351,352,353,354,355,356,357,358,360,368,371,376,377,379,380,382,383,387,390,392,398,400,401,403,406,410,411,416,417,420,422,426,427,431,432,434,435,436,438,440,441,443,463,464,465,466,467,474,476,478,486,488,492,495,496,498,504,507,509,511,517,528,532,540,546,547,551,558,559,571,577,585,596,597,602,603,614,615,620,622,632,634,638,639,650,651,656,657]],[0,176,[223,228,232,240,241,246,255,256,258,259,260,261,262,265,266,267,268,270,271,272,273,274,276,278,280,281,282,284,285,286,293,298,299,308,309,315,318,324,325,329,331,334,344,353,354,355,364,371,381,386,396,397,403,407,413,415,417,419,421,423,424,425,426,427,428,431,433,435,436,437,438,439,440,442,443,444,464,465,468,470,471,472,473,474,475,477,484,487,488,492,499,507,509,510,523,528,549,559,564,597,598,615,616,621,622,633,634,639,640,657,658]],[0,177,[224,225,226,227,228,230,232,233,235,237,238,241,242,243,246,247,248,252,254,256,257,259,262,263,264,266,268,269,270,273,277,278,279,281,282,283,287,290,292,294,295,296,297,303,304,305,306,308,310,312,313,316,317,320,322,325,326,328,329,332,336,337,338,339,340,341,342,347,349,351,354,356,357,358,361,363,365,367,370,371,373,374,375,377,378,379,380,381,382,385,387,389,390,393,394,400,401,402,403,404,405,408,414,415,416,418,419,420,424,427,429,430,431,432,433,434,435,438,443,444,447,450,451,452,453,456,458,460,461,462,464,465,466,468,469,470,473,474,475,476,478,479,480,486,490,492,495,496,501,504,506,507,509,514,515,518,522,525,528,530,531,536,538,544,547,548,551,553,554,559,561,568,569,571,582,584,585,593,594,596,598,604,606,608,612,616,617,622,624,625,629,631,634,640,641,643,644,649,652,656,658]],[0,178,[223,228,232,240,241,246,255,256,258,259,260,261,262,265,266,267,268,270,272,273,274,276,278,280,281,282,284,285,286,297,298,299,308,309,315,318,324,325,329,334,344,354,355,369,381,385,386,396,397,403,407,415,416,417,419,421,423,424,425,426,427,428,431,435,436,437,438,439,440,442,443,464,465,466,467,472,473,474,476,477,484,487,488,492,499,507,509,510,523,528,547,559,564,583,585,586,597,598,615,616,621,622,633,634,639,640,657,658]],[0,179,[223,224,225,226,227,230,235,237,238,240,241,242,243,247,248,252,254,255,258,260,261,263,265,267,268,271,274,276,277,278,280,283,284,285,286,289,290,291,294,296,299,300,301,304,307,308,309,311,312,314,315,316,318,319,320,324,326,328,332,334,336,337,338,339,340,341,342,344,346,348,349,351,355,356,357,358,360,361,363,364,368,369,370,371,373,374,375,377,378,379,380,383,384,386,388,389,390,392,393,395,396,398,400,401,403,405,406,409,410,411,414,416,417,418,422,423,425,426,427,428,429,433,434,436,437,439,440,442,443,444,445,447,450,451,452,453,456,458,460,461,462,463,464,467,468,469,470,472,475,477,479,480,484,486,487,488,490,494,499,501,504,506,510,515,517,518,525,528,530,531,536,538,544,554,558,559,561,568,569,571,582,584,593,594,596,598,603,606,608,612,616,617,622,624,625,629,631,634,640,641,643,644,649,651,656,658]],[0,180,[222,223,224,225,227,228,230,231,237,240,241,243,246,247,254,256,258,259,260,262,266,268,271,272,273,274,276,277,278,280,283,284,285,312,319,320,325,326,328,329,330,332,333,334,337,338,339,340,342,343,347,351,356,357,358,360,362,364,368,370,373,375,377,379,385,390,400,412,413,415,416,417,418,419,421,423,424,425,426,427,429,431,434,436,437,439,440,442,443,444,446,452,453,456,458,459,464,466,467,468,470,471,472,473,475,476,477,484,486,487,489,492,499,504,510,511,547,551,584,585,597,598,615,616,639,640,657,658]],[0,181,[222,223,226,231,232,235,238,239,240,241,242,245,248,249,250,251,252,257,258,261,263,264,268,270,271,272,273,274,275,276,277,278,279,280,283,284,287,290,293,294,295,296,297,298,299,302,303,304,307,308,309,311,312,316,319,320,321,322,324,327,329,331,332,335,341,342,343,344,348,349,352,354,360,361,364,365,367,368,371,373,374,375,376,378,379,383,385,388,389,392,393,395,396,402,404,405,406,407,408,413,414,422,423,425,430,431,434,437,439,441,442,446,447,448,449,451,454,459,461,462,463,464,465,467,469,471,472,474,477,479,480,484,490,493,499,501,505,506,507,509,514,515,516,518,525,531,536,538,540,544,546,554,561,567,568,569,570,577,582,593,594,605,606,608,612,614,617,623,624,625,629,631,635,638,641,643,644,649,653]],[0,182,[222,224,225,227,230,231,232,233,237,239,241,243,245,247,249,250,251,259,262,263,265,269,270,271,272,273,277,280,282,283,286,289,291,292,293,295,296,297,298,300,301,313,315,318,319,321,328,329,331,333,334,335,336,337,340,343,346,348,351,352,354,355,356,357,358,360,362,365,369,370,377,378,379,380,386,387,390,391,398,400,403,404,406,408,409,410,411,414,415,420,422,423,424,426,427,431,432,434,435,438,443,444,446,448,449,450,452,453,454,456,458,459,460,463,464,465,468,470,471,474,475,478,486,487,488,493,495,496,504,505,507,509,510,516,517,528,531,533,535,541,558,559,576,582,584,598,599,602,603,616,617,620,622,632,634,640,641,650,651,658,659]],[0,183,[222,226,228,231,233,235,238,241,242,246,248,252,254,257,264,266,269,270,271,272,275,277,279,281,282,283,285,287,290,292,293,294,295,296,297,303,304,305,306,308,310,312,313,316,317,318,319,322,324,329,330,333,336,341,343,344,345,346,347,349,355,360,361,362,363,367,369,371,378,382,385,387,389,390,393,394,400,401,402,403,404,405,408,413,416,418,419,420,421,426,429,430,432,433,434,435,436,438,440,441,442,446,447,450,451,459,460,461,462,464,466,469,471,473,476,478,479,480,488,490,491,492,495,496,501,511,514,515,517,518,525,528,530,531,536,538,544,547,551,554,558,559,561,568,569,571,582,585,593,594,596,597,603,606,608,612,615,617,622,624,625,629,631,634,639,641,643,644,649,651,656,657]],[0,184,[223,226,227,230,233,235,239,240,242,243,245,247,250,251,252,258,259,260,262,264,265,268,271,274,276,278,281,282,284,285,286,288,291,293,296,297,301,302,304,305,306,307,308,309,317,318,321,324,325,326,330,332,333,334,335,337,338,339,340,342,343,348,351,353,358,359,360,361,362,368,369,370,371,372,373,374,375,377,379,382,383,386,388,391,392,393,394,401,403,410,411,415,417,422,424,425,426,427,433,435,436,437,438,439,440,442,443,444,447,450,451,454,455,458,461,467,468,470,471,472,475,480,484,486,487,488,495,499,501,504,506,510,513,515,517,518,527,528,530,533,535,536,538,547,554,558,559,563,566,569,571,576,584,588,593,596,598,600,603,610,612,615,616,622,624,625,627,631,634,639,640,644,651,656,657,658]],[0,185,[223,226,231,233,235,239,240,242,243,244,245,247,249,250,252,258,260,261,263,264,265,268,274,276,278,280,282,284,285,286,288,290,293,294,295,296,297,299,300,306,308,309,313,314,315,316,317,318,319,325,326,330,331,332,334,335,338,339,340,342,347,348,349,351,352,353,354,359,360,361,363,364,365,372,374,377,378,379,380,381,382,385,386,390,393,396,399,400,401,403,404,405,406,408,410,412,414,416,417,423,425,426,427,432,435,436,437,438,439,440,442,443,446,447,449,450,454,455,459,460,462,466,472,476,477,478,480,484,486,488,492,495,499,501,504,506,508,511,515,517,518,526,528,530,531,536,538,547,551,554,558,559,562,568,569,571,579,582,585,589,593,596,597,601,603,611,612,615,617,622,624,625,626,631,634,639,641,644,648,651,654,656,657]],[0,186,[223,226,227,228,230,233,235,238,240,243,246,248,255,264,266,267,269,270,271,273,281,287,292,293,299,306,308,312,313,314,316,317,319,321,324,325,326,327,333,335,336,337,340,343,344,345,346,347,348,351,352,354,355,357,358,360,361,364,365,366,370,373,374,376,377,378,379,380,382,385,387,390,391,393,396,401,402,406,416,419,420,421,427,428,431,432,433,442,443,444,447,450,451,458,460,461,463,465,466,468,470,471,473,474,475,476,477,478,480,486,487,492,494,495,496,500,506,507,509,510,511,512,515,518,525,530,536,538,544,547,549,551,554,569,571,580,584,585,586,593,594,596,597,598,600,610,612,615,616,621,624,625,627,631,633,639,640,643,644,655,656,657,658]],[0,187,[223,226,228,231,233,235,240,243,246,249,250,251,254,256,266,270,271,272,273,281,288,289,291,303,304,306,313,318,319,321,322,323,326,329,330,331,338,339,347,351,352,353,355,357,360,361,366,369,371,374,375,377,381,382,383,388,390,391,393,400,401,405,408,413,416,418,419,421,422,429,431,445,446,447,449,450,455,459,461,462,463,465,467,473,474,480,486,497,500,506,507,515,517,518,529,530,536,538,545,551,554,558,569,570,571,581,584,593,596,601,603,611,612,623,624,625,626,631,635,644,653,656]],[0,188,[222,226,228,231,235,239,242,244,245,246,249,250,252,254,257,261,264,265,266,269,272,275,277,279,282,283,285,286,288,290,292,293,294,295,299,300,303,306,308,309,313,314,315,316,317,318,319,326,327,330,331,335,336,339,344,346,347,350,352,354,355,358,360,361,364,367,369,374,376,380,382,385,386,390,391,393,396,399,401,403,404,405,406,408,410,412,413,416,418,419,420,421,426,429,430,432,433,434,435,436,438,440,441,442,446,447,449,450,454,455,459,460,463,466,473,476,477,478,480,488,490,492,495,496,501,506,511,514,515,517,518,526,528,530,532,536,538,543,547,551,554,558,559,562,567,569,571,581,585,589,593,596,597,601,603,611,612,614,615,622,624,625,626,631,634,638,639,644,648,651,654,656,657]],[0,189,[222,226,227,228,230,235,239,242,245,246,251,252,255,256,260,264,265,266,267,271,272,273,281,286,288,291,293,295,296,297,301,302,304,305,306,308,309,318,321,324,330,334,335,336,337,344,349,353,355,360,361,367,368,369,370,371,373,374,375,381,382,386,388,391,393,394,401,403,404,408,409,410,411,417,419,421,422,428,431,433,444,447,450,451,454,455,458,461,462,463,467,468,470,471,473,475,480,487,488,489,501,506,507,510,515,517,518,527,528,536,538,540,552,554,558,559,563,583,584,593,596,598,600,603,610,612,622,624,625,627,631,634,644,651,656]],[0,190,[222,226,231,235,247,249,250,251,256,258,260,263,264,270,272,273,274,275,276,277,280,281,283,284,288,291,300,303,304,305,306,310,313,326,328,329,331,334,338,339,345,346,351,355,358,365,368,370,375,377,380,382,383,390,391,393,394,400,401,405,408,413,414,417,421,423,425,431,432,433,434,437,439,441,446,447,449,450,451,455,459,461,465,467,472,474,480,484,491,499,500,504,506,507,509,518,522,530,534,536,538,545,548,553,554,565,569,571,581,587,593,596,601,602,604,611,612,620,624,625,626,631,632,644,656]],[0,191,[222,226,227,230,235,238,247,248,258,259,260,261,262,264,265,268,269,271,272,273,274,276,278,280,282,284,285,292,293,298,299,306,308,309,312,313,315,316,317,318,322,323,324,325,326,327,329,331,332,334,336,337,338,340,342,343,344,347,348,352,353,354,355,369,370,371,373,376,378,381,382,385,387,390,391,393,396,401,403,415,416,417,420,423,424,425,431,432,435,436,437,438,439,440,442,444,447,450,451,458,460,461,462,465,466,468,470,471,472,474,475,476,477,478,480,484,487,488,492,495,496,499,500,504,507,509,510,511,515,518,528,530,536,538,544,547,550,551,554,563,569,571,580,584,593,594,596,597,598,600,610,612,615,616,622,624,625,627,631,634,639,640,643,644,655,656,657,658]],[0,192,[223,224,225,226,227,228,230,233,235,237,239,240,243,245,246,251,254,256,259,262,263,264,266,270,271,272,273,275,281,285,291,292,293,295,297,300,301,304,305,306,307,310,311,319,320,322,324,326,328,329,335,337,338,339,340,341,345,346,349,351,352,354,355,356,357,358,360,365,368,370,373,377,380,382,384,385,388,390,391,392,393,394,395,400,401,404,405,410,411,414,415,416,418,419,421,424,429,431,432,433,436,440,441,444,447,450,451,452,453,454,455,456,458,461,462,463,465,466,468,470,471,473,474,475,476,480,486,487,491,492,500,506,507,509,510,511,517,518,529,530,536,538,542,547,554,558,569,570,571,578,585,593,596,597,598,605,608,612,615,616,623,624,625,629,631,635,639,640,644,651,656,657,658]],[0,193,[223,226,227,228,230,233,235,239,240,243,244,245,246,249,250,255,261,264,265,266,267,269,273,290,292,293,294,295,299,306,307,308,309,313,314,315,317,318,319,320,323,325,326,327,328,330,331,336,341,343,344,348,349,351,352,353,355,356,357,360,364,368,369,371,375,376,377,378,379,381,382,383,391,392,396,400,401,404,405,406,408,412,413,419,420,421,427,428,431,432,442,443,447,449,450,454,455,458,460,463,465,467,473,474,477,478,480,486,488,495,496,500,507,509,515,518,530,536,538,543,549,554,562,569,571,579,586,589,593,595,596,609,612,621,624,625,628,631,633,644,648,656,660]],[0,194,[224,225,237,238,248,249,250,251,254,255,256,257,259,261,262,263,267,269,273,277,279,280,281,282,283,286,287,288,290,291,292,294,300,301,302,303,305,306,307,309,312,313,319,321,324,331,333,337,343,347,349,354,358,362,363,364,365,368,369,370,371,373,375,378,380,381,382,385,386,387,388,389,390,391,393,394,400,402,411,413,414,415,416,418,420,422,423,424,426,428,429,430,431,432,433,434,435,438,442,444,449,452,453,455,456,460,462,466,467,468,469,470,475,476,477,478,479,487,489,490,492,495,496,507,510,511,514,524,525,531,533,535,544,551,560,561,566,568,576,582,584,585,588,594,598,606,608,609,616,617,628,629,640,641,643,649,657,658,659,660]],[0,195,[222,226,227,230,235,239,244,245,247,249,250,258,259,260,262,264,268,269,270,272,273,274,276,278,280,281,282,284,285,286,287,290,292,293,294,295,298,306,307,308,309,313,317,320,321,322,325,326,327,328,329,330,332,334,335,336,338,341,342,343,344,345,346,348,349,352,355,356,358,361,365,366,368,374,375,376,377,378,380,382,383,386,387,391,392,400,401,402,403,404,405,406,408,412,413,415,417,420,423,424,425,431,432,433,435,436,437,438,439,440,442,447,449,450,454,455,458,460,462,465,467,472,474,477,478,480,484,494,495,496,499,500,504,506,507,509,512,515,518,524,528,530,536,538,543,550,554,569,571,579,585,589,593,595,596,609,612,622,624,625,628,631,634,644,648,656,660]],[0,196,[222,223,224,225,228,233,237,238,240,243,246,247,249,250,251,254,257,258,261,263,266,268,269,272,274,276,277,278,279,280,281,283,284,285,286,287,288,290,292,294,295,300,301,302,303,305,306,307,309,312,313,317,319,321,324,325,326,331,332,336,337,338,339,340,342,344,347,348,351,354,355,359,363,364,365,367,368,369,370,371,372,373,375,377,378,379,380,382,383,385,386,387,388,389,390,391,392,393,394,400,402,404,408,411,413,414,416,418,419,420,421,422,423,425,427,429,430,432,433,434,436,437,439,440,443,444,449,452,453,455,456,460,463,466,467,468,469,470,472,473,475,476,477,478,479,484,486,487,490,492,496,499,504,510,511,513,514,524,525,530,531,540,544,547,551,552,560,561,568,569,571,582,583,584,585,594,597,606,608,609,615,617,628,629,639,641,643,649,656,657,658,660]],[0,197,[222,224,225,226,227,230,235,237,239,245,247,251,256,258,259,260,262,270,272,273,274,276,277,280,281,283,284,285,291,292,293,295,297,301,304,306,307,318,320,321,323,324,326,329,330,334,335,337,338,339,340,341,347,349,351,353,354,355,356,361,366,369,371,373,374,377,381,382,384,385,388,390,391,392,393,394,400,401,404,405,411,415,417,421,422,423,424,425,431,434,436,437,439,440,444,445,447,450,451,452,453,454,455,456,458,461,465,466,468,470,471,472,474,475,476,480,484,487,492,497,499,500,504,506,507,510,511,515,518,522,530,534,536,538,542,547,548,551,553,554,565,569,571,578,584,585,587,593,596,597,598,608,612,615,616,620,624,625,629,631,632,639,640,644,652,656,657,658]],[0,198,[222,223,228,233,240,243,246,247,254,257,258,260,263,266,268,269,271,272,274,275,276,277,278,279,280,283,284,293,296,303,312,325,327,332,334,336,338,340,342,344,346,348,349,350,351,352,353,355,358,359,363,365,367,369,372,376,377,378,379,381,384,390,391,400,414,417,418,419,420,421,423,425,427,429,430,433,434,437,439,441,443,462,463,466,469,471,472,473,479,484,486,490,496,499,504,508,514,531,532,542,544,567,568,580,582,614,617,638,641]],[0,199,[222,224,228,230,231,235,238,239,242,246,248,249,252,257,262,267,272,277,282,284,285,287,290,294,295,303,304,305,307,308,310,312,316,319,322,323,324,325,330,335,337,340,345,346,348,352,355,360,361,367,370,371,373,374,375,381,383,385,387,389,391,392,393,394,401,402,403,404,405,408,413,415,419,420,421,429,430,434,435,436,439,441,444,447,451,452,453,457,459,461,462,463,468,469,470,473,475,479,487,490,491,501,510,514,517,520,525,528,541,544,547,556,558,559,561,584,588,591,594,597,598,603,606,608,616,617,622,629,634,637,640,641,643,646,649,651,657,658]],[0,200,[222,223,225,226,227,228,230,233,236,239,240,243,245,246,247,249,250,251,256,258,259,261,262,264,265,268,272,273,274,278,280,281,284,285,291,293,295,306,307,317,319,320,322,324,326,328,330,331,332,333,334,335,337,338,339,340,341,342,343,347,349,351,354,356,357,360,362,365,370,373,375,377,379,382,383,392,404,408,409,413,415,416,417,421,422,423,424,425,426,427,431,432,436,437,440,442,443,444,445,447,448,449,450,453,454,457,458,460,462,463,466,468,470,471,472,473,475,476,480,484,486,487,492,499,504,510,511,518,521,530,533,535,536,538,547,551,554,557,566,569,571,573,575,584,585,590,593,596,597,598,599,607,612,615,616,619,624,625,630,631,636,639,640,644,647,656,657,658,659]],[0,201,[222,224,230,231,233,234,238,240,241,242,247,248,256,257,261,262,263,265,267,269,273,277,279,286,287,290,291,292,293,294,296,297,298,299,303,304,306,309,311,313,315,316,317,318,321,324,325,332,334,335,337,340,342,344,347,349,353,354,355,363,364,365,368,369,370,373,378,379,381,382,386,387,388,389,393,395,396,397,401,402,405,407,409,412,415,416,417,420,422,423,425,426,430,431,432,434,437,438,440,441,442,444,447,450,451,453,457,459,460,461,462,465,466,467,468,469,470,472,474,475,476,477,478,479,484,487,488,492,495,496,499,501,504,507,509,510,511,514,523,525,529,531,538,544,547,549,551,561,564,568,570,574,582,584,585,586,593,594,597,598,605,606,608,615,616,617,629,631,639,640,641,643,644,649,653,657,658]],[0,202,[222,223,225,226,227,230,234,235,236,239,241,243,249,252,257,258,259,260,261,262,264,268,270,273,276,278,280,282,292,293,297,298,299,303,306,307,309,313,317,319,320,322,324,325,326,327,328,329,330,331,336,337,341,343,347,349,351,356,357,361,364,367,369,370,373,374,376,377,378,379,382,383,384,385,387,392,396,403,406,413,415,420,424,425,426,427,430,431,435,438,439,442,443,444,445,447,450,453,457,458,460,462,465,467,468,470,471,474,475,477,478,480,486,487,489,495,496,506,509,510,514,515,518,528,530,536,538,539,551,554,555,558,559,569,571,575,592,593,596,598,607,612,613,616,622,624,625,630,631,634,640,642,644,645,656,658]],[0,203,[223,224,233,235,236,237,238,239,240,242,243,245,247,248,249,250,251,252,254,256,257,258,260,261,263,265,266,268,269,273,274,277,278,279,280,282,283,284,285,287,289,290,292,293,294,295,296,300,301,303,304,306,308,311,312,313,316,317,321,322,323,326,330,331,332,334,335,336,338,339,342,344,345,347,351,353,354,355,357,363,364,366,367,368,377,378,379,381,382,387,388,389,390,393,395,398,400,401,402,403,404,405,408,410,411,413,414,416,417,418,419,420,422,423,425,427,429,430,431,434,435,436,437,438,440,443,445,448,449,451,452,454,456,457,461,462,466,467,469,471,472,476,477,478,479,484,486,490,492,495,496,497,499,501,504,511,514,517,521,525,528,530,531,537,539,544,547,551,557,558,559,561,568,569,571,582,585,590,594,596,597,603,606,607,608,615,617,619,622,629,630,634,636,639,641,643,647,649,651,656,657]],[0,204,[225,226,227,231,237,239,249,254,259,261,264,265,266,267,269,279,283,285,286,287,292,299,302,306,307,309,313,314,315,317,320,321,322,325,326,327,328,330,334,335,336,339,341,344,348,349,350,352,356,361,364,366,368,369,374,376,382,383,386,387,390,392,396,400,401,402,406,418,424,426,432,436,438,439,440,441,442,450,456,457,458,459,460,462,467,477,478,480,488,494,495,496,506,509,512,515,518,520,530,532,536,538,546,552,554,556,567,569,571,577,583,591,593,596,598,612,624,625,631,637,638,644,646,656,658]],[0,205,[223,224,228,234,236,237,238,239,241,242,243,246,248,249,254,258,260,263,265,266,268,270,276,277,278,279,280,283,286,287,290,292,293,294,295,296,297,298,303,304,305,307,308,310,312,313,315,316,318,319,327,328,329,331,336,339,343,348,349,351,352,353,359,363,365,367,369,370,372,375,376,377,379,380,381,383,385,386,389,390,392,393,394,400,401,402,404,405,406,408,413,414,418,419,420,421,425,426,427,429,432,434,439,443,445,451,452,456,457,461,462,463,465,469,471,473,474,479,486,488,490,496,501,507,509,514,519,521,525,531,539,544,548,553,561,568,575,582,587,592,594,604,606,607,608,613,617,629,630,641,642,643,645,649,652]],[0,206,[225,226,227,228,231,233,234,235,237,240,241,246,247,252,256,259,264,266,267,272,273,277,283,289,300,301,306,307,317,320,321,322,326,328,329,331,334,338,339,340,341,344,347,348,349,351,354,355,356,357,359,361,364,369,372,374,375,377,380,382,383,392,398,410,411,414,416,417,419,421,422,423,424,425,431,434,435,437,440,441,456,457,458,459,462,463,465,466,472,473,474,476,480,484,492,495,499,504,506,507,508,509,511,513,515,517,518,530,534,536,547,550,551,554,558,565,569,571,574,596,597,602,603,612,615,620,624,625,634,639,650,651,656,657]],[0,207,[222,223,234,235,239,241,243,249,252,260,261,268,269,270,273,274,276,278,280,282,284,285,298,299,306,307,309,317,326,327,329,335,343,344,346,348,349,351,353,354,355,358,359,360,361,364,365,368,371,372,374,375,376,377,378,379,381,382,383,387,392,403,406,422,426,427,431,432,433,435,436,437,438,439,440,450,460,462,465,466,474,476,477,478,480,486,492,495,506,507,509,511,515,518,520,528,530,538,547,558,559,569,571,572,584,585,591,593,596,597,615,618,622,624,631,634,637,639,644,646,656,657]],[0,208,[222,224,225,226,227,228,230,235,237,238,242,246,248,252,254,257,259,260,262,263,264,266,269,270,272,277,279,281,282,283,287,289,290,291,292,294,296,297,300,301,303,304,307,308,311,312,313,316,319,320,321,323,324,328,333,336,337,340,341,343,344,345,349,353,355,356,360,362,363,364,366,367,370,373,375,378,381,383,385,387,388,389,390,392,393,395,398,400,401,402,403,405,409,410,411,414,415,416,418,419,420,421,422,424,426,429,430,432,434,435,438,442,444,447,450,451,452,453,456,458,460,461,463,469,470,473,475,477,478,479,487,490,495,496,497,501,510,514,517,518,525,528,531,533,535,544,554,558,559,561,566,568,574,582,584,593,594,598,599,603,606,608,612,616,617,622,624,625,629,631,634,640,641,643,644,649,651,658,659]],[0,209,[222,224,225,227,231,233,234,238,239,240,241,242,245,247,248,249,250,251,256,257,259,263,269,270,271,273,276,277,279,281,283,285,286,287,290,292,293,294,295,296,297,298,299,303,304,307,309,311,312,313,315,316,318,319,320,321,322,328,330,331,332,334,336,340,341,342,346,348,349,356,357,358,359,360,363,364,367,371,372,375,378,379,383,385,386,387,388,389,390,392,393,395,396,397,400,401,402,404,405,407,408,413,417,419,420,422,423,424,425,426,428,430,431,432,433,434,436,437,441,442,447,448,449,451,452,454,457,458,459,461,462,465,469,471,472,474,477,478,479,484,488,490,496,499,501,504,507,508,509,513,514,523,525,529,531,537,544,549,561,564,568,570,573,582,586,590,594,605,606,608,617,621,629,635,636,641,643,647,649,653]],[0,210,[222,223,226,228,230,231,233,237,239,240,243,246,247,249,254,257,260,261,262,263,264,265,267,268,271,272,276,278,280,283,286,287,292,293,296,297,299,306,307,309,313,314,315,317,319,321,324,325,326,331,332,334,336,337,338,339,340,342,344,346,347,348,351,352,353,354,357,360,361,363,364,365,366,370,371,373,374,375,377,378,379,382,383,386,387,390,391,392,396,400,402,406,414,415,416,417,418,419,420,421,423,424,425,426,427,430,432,437,438,440,442,443,444,450,453,456,457,459,460,463,466,468,470,471,472,473,475,476,477,478,480,484,486,487,488,492,494,495,496,499,504,506,509,510,511,512,515,518,519,530,531,536,538,541,551,554,555,568,569,571,582,584,585,588,592,593,596,598,612,615,616,624,625,631,640,641,644,645,656,658]],[0,211,[226,228,230,231,233,234,235,237,239,240,241,245,246,247,249,250,251,252,255,256,261,262,264,265,266,270,271,272,273,276,277,281,282,283,285,289,291,295,300,301,312,319,321,324,325,326,329,330,334,335,336,337,338,339,340,346,349,351,353,358,360,361,364,365,367,368,370,371,373,374,377,380,381,385,390,398,400,404,408,409,410,411,412,413,414,415,417,421,422,423,425,428,431,433,434,435,436,437,441,444,448,449,450,453,454,456,457,459,460,462,463,465,467,468,470,471,472,473,474,475,480,484,487,490,499,504,506,507,509,510,515,517,518,530,534,536,537,538,550,554,558,565,569,571,573,584,585,590,593,596,598,602,603,612,616,622,624,625,631,632,636,640,644,647,650,651,656,658]],[0,212,[223,224,225,227,231,233,235,238,239,240,242,243,247,248,249,252,259,260,262,263,266,267,268,269,271,275,276,277,278,279,280,282,285,287,290,293,294,295,296,297,302,303,304,305,307,308,310,312,316,320,323,325,327,328,331,332,338,341,342,345,347,348,349,350,351,352,353,354,355,356,357,361,363,365,367,368,369,374,376,377,378,379,381,383,385,387,389,392,393,394,402,403,404,405,408,413,415,416,417,423,424,425,427,429,434,435,436,437,440,441,443,447,451,452,457,458,459,461,466,467,469,471,472,476,479,484,486,490,491,492,499,501,504,511,514,517,519,525,528,531,532,544,546,547,551,552,555,558,559,561,567,568,577,582,583,585,592,594,597,598,603,606,608,615,617,622,629,634,639,640,641,643,645,649,651,657,658]],[0,213,[223,224,225,226,227,228,230,234,237,238,239,241,242,243,246,248,249,254,256,257,259,260,262,263,264,265,266,268,270,274,276,277,278,279,280,283,284,285,286,287,290,294,295,296,298,304,305,307,308,310,312,315,316,318,320,322,324,325,327,329,330,335,337,339,341,343,344,346,347,349,351,352,354,355,356,357,358,360,363,368,371,373,376,377,379,380,383,384,386,389,390,392,393,394,400,401,402,404,405,406,408,414,415,418,419,421,422,424,426,427,429,430,433,434,436,437,439,440,443,444,447,451,452,453,456,458,461,462,463,465,466,467,468,469,470,473,474,475,476,479,486,487,488,489,490,492,501,509,510,511,518,525,531,536,544,547,548,551,553,556,561,568,572,582,584,585,587,591,594,597,598,604,606,608,612,615,616,617,618,625,629,637,639,640,641,643,646,649,652,657,658]],[0,214,[222,224,228,230,233,235,236,239,240,241,242,244,245,246,249,250,252,257,262,263,265,267,268,269,272,276,278,279,281,286,287,290,294,295,296,303,306,307,309,312,313,317,318,320,322,324,325,326,328,330,331,332,334,335,336,337,338,339,342,347,349,351,352,354,355,356,357,361,363,365,367,370,371,373,374,377,378,379,381,382,383,384,386,387,391,392,402,404,405,408,413,415,417,419,420,421,422,423,425,427,429,430,432,434,437,438,440,441,443,444,449,450,452,453,454,455,457,460,462,464,466,468,469,470,472,473,475,476,478,479,480,484,486,487,488,490,492,495,496,499,501,504,506,510,514,515,525,527,530,531,538,542,544,547,551,561,563,568,569,571,572,578,582,584,585,593,594,596,597,598,600,608,612,615,616,617,624,631,639,640,641,643,644,655,656,657,658]],[0,215,[222,224,228,233,235,236,237,238,239,240,241,242,244,245,246,248,252,254,257,258,261,263,264,265,266,268,270,271,272,276,277,278,281,283,286,287,288,290,291,294,295,296,297,299,300,301,303,305,306,307,309,312,314,315,316,318,321,324,326,332,334,337,338,339,341,342,344,346,348,351,352,353,355,356,357,358,361,363,367,368,369,374,375,377,378,379,380,382,385,386,387,388,389,390,391,392,394,396,402,404,406,412,414,417,418,419,420,421,422,423,425,426,427,429,430,433,434,439,442,443,450,452,454,455,456,457,464,467,469,471,472,473,477,479,480,484,486,487,488,490,498,499,501,504,506,510,514,515,518,520,525,526,530,531,536,543,544,554,556,561,562,568,569,571,574,579,582,593,594,596,606,608,612,617,618,625,629,637,641,643,644,649,656]],[0,216,[222,223,225,226,227,228,230,236,238,239,241,243,246,247,248,251,257,258,259,260,261,262,265,271,272,276,280,282,287,288,291,292,293,301,304,305,308,312,313,317,320,321,322,328,336,340,348,349,352,353,364,370,371,373,383,385,387,388,390,391,393,394,401,402,403,404,405,410,411,415,420,421,422,424,425,430,432,435,438,439,444,447,451,453,457,458,460,461,462,464,468,470,471,473,475,478,495,496,498,517,519,525,528,537,544,555,558,559,561,573,580,584,594,598,603,613,616,619,622,634,636,640,642,651,658]],[0,217,[222,223,225,226,228,238,239,241,243,244,245,246,247,248,249,250,254,256,258,259,260,261,267,271,272,273,274,280,281,282,283,284,286,288,290,294,295,300,303,308,309,313,325,330,331,335,340,341,344,346,347,352,354,358,364,365,368,369,375,380,381,386,390,391,399,400,401,403,404,405,408,410,413,414,415,416,418,419,421,424,431,432,433,435,439,440,441,445,447,449,451,454,455,457,461,464,466,467,473,476,477,492,517,521,524,528,539,545,547,551,557,558,559,560,575,581,585,595,597,601,603,611,615,622,634,639,651,654,657,660]],[0,218,[223,224,235,236,237,238,241,242,243,244,245,247,248,249,251,252,254,258,260,263,264,266,269,271,276,277,279,280,283,286,287,288,290,291,294,295,296,297,299,300,301,303,305,306,307,309,312,314,315,316,318,319,320,321,322,326,327,329,331,335,339,340,344,348,349,350,352,354,355,358,360,361,364,365,367,368,371,373,374,376,380,382,385,386,387,388,389,390,391,392,394,396,402,404,406,411,412,414,418,419,422,425,426,429,434,439,442,448,450,452,454,455,456,457,460,462,463,464,467,469,471,477,479,480,488,490,492,493,501,506,514,515,516,518,519,525,526,530,531,536,537,538,543,544,554,555,561,562,568,569,571,573,579,582,593,594,596,606,608,612,613,617,619,624,625,629,631,636,641,642,643,644,645,647,649,656]],[0,219,[223,230,231,235,239,241,242,243,244,245,247,249,250,252,256,257,258,260,262,263,264,265,266,267,269,271,273,274,277,279,280,281,284,286,287,290,294,295,296,303,306,307,309,312,313,317,318,319,325,331,333,335,336,340,341,343,346,353,355,360,361,362,363,367,368,369,374,375,378,381,382,383,384,386,387,391,392,402,404,405,408,413,415,416,420,426,429,430,431,433,434,438,439,440,441,442,444,445,446,449,450,453,454,455,457,458,459,460,463,464,466,468,469,470,475,476,478,479,480,487,488,490,492,495,496,501,505,506,510,511,514,515,518,521,525,527,530,531,536,538,539,542,544,547,551,554,557,561,563,568,569,571,575,578,582,584,585,593,594,596,597,598,600,612,615,616,617,624,625,627,629,631,639,640,641,643,644,655,656,657,658]],[0,220,[224,226,227,231,233,236,237,238,239,240,241,244,245,248,249,250,254,259,261,264,266,267,268,276,278,281,282,283,286,288,290,294,295,300,303,308,309,313,319,320,322,324,325,326,328,331,332,333,334,335,337,338,339,342,343,344,349,351,353,356,357,358,360,362,364,370,371,373,377,379,380,381,386,390,391,399,400,401,403,404,405,408,410,413,414,417,418,422,423,424,425,426,427,435,437,440,441,442,443,446,447,449,451,452,453,454,455,456,457,458,459,461,462,463,464,466,467,472,476,477,484,486,492,499,504,505,511,517,518,524,528,536,545,547,551,554,558,559,560,572,581,585,595,597,601,603,609,615,622,625,626,634,639,651,654,657,660]],[0,221,[225,226,227,230,233,236,238,239,240,241,248,250,258,259,262,268,269,270,271,276,278,279,281,282,287,288,291,292,293,295,301,304,305,308,312,313,317,319,321,324,327,328,329,331,332,334,335,336,337,338,341,342,346,348,350,351,352,354,356,357,360,363,365,369,370,375,376,377,378,379,383,385,387,388,390,391,393,394,401,402,403,404,405,410,411,415,417,422,423,424,425,427,432,433,435,438,439,443,444,447,449,451,453,457,458,460,461,463,464,468,470,471,472,475,478,484,486,487,492,493,495,496,499,504,510,516,517,520,525,528,538,544,556,558,559,561,574,580,584,591,593,594,598,603,616,618,622,624,631,634,637,640,651,658]]],"R":439,"coords":"ham","final":[1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,525,526,527,528,529,530,531,532,533,534,535,536,537,538,539,540,541,542,543,544,545,546,547,548,549,550,551,552,553,554,555,556,557,558,559,560,561,562,563,564,565,566,567,568,569,570,571,572,573,574,575,576,577,578,579,580,581,582,583,584,585,586,587,588,589,590,591,592,593,594,595,596,597,598,599,600,601,602,603,604,605,606,607,608,609,610,611,612,613,614,615,616,617,618,619,620,621,622,623,624,625,626,627,628,629,630,631,632,633,634,635,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1],"form":"<x,y>/2","format":"bitE8/1+mut","frames":[[],[0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110],[0],[1],[2],[3],[4],[5],[6],[7],[8],[9],[10],[11],[12],[13],[14],[15],[16],[17],[18],[19],[20],[21],[22],[23],[24],[25],[26],[27],[28],[29],[30],[31],[32],[33],[34],[35],[36],[37],[38],[39],[40],[41],[42],[43],[44],[45],[46],[47],[48],[49],[50],[51],[52],[53],[54],[55],[56],[57],[58],[59],[60],[61],[62],[63],[64],[65],[66],[67],[68],[69],[70],[71],[72],[73],[74],[75],[76],[77],[78],[79],[80],[81],[82],[83],[84],[85],[86],[87],[88],[89],[90],[91],[92],[93],[94],[95],[96],[97],[98],[99],[100],[101],[102],[103],[104],[105],[106],[107],[108],[109],[110],[5,6],[5,9],[6,9],[46,54],[46,56],[54,56],[47,48],[47,52],[47,58],[48,52],[48,58],[52,58],[0,3],[0,11],[3,11],[62,69],[62,72],[69,72],[61,63],[61,68],[63,68],[15,23],[15,91],[15,96],[23,91],[23,96],[91,96],[30,41],[30,75],[30,82],[41,75],[41,82],[75,82],[49,53],[49,59],[49,70],[53,59],[53,70],[59,70],[19,27],[19,89],[19,97],[27,89],[27,97],[89,97],[35,43],[35,74],[43,74],[57,65],[57,66],[65,66],[21,26],[21,94],[21,102],[26,94],[26,102],[94,102],[36,44],[36,80],[36,84],[44,80],[44,84],[80,84],[51,55],[51,64],[51,71],[55,64],[55,71],[64,71],[17,22],[17,92],[22,92],[33,38],[33,77],[33,87],[38,77],[38,87],[77,87],[50,60],[50,67],[60,67],[10,13],[10,104],[10,107],[13,104],[13,107],[104,107],[32,34],[32,83],[32,85],[34,83],[34,85],[83,85],[39,42],[39,76],[39,79],[42,76],[42,79],[76,79],[1,7],[1,106],[1,108],[7,106],[7,108],[106,108],[24,29],[24,99],[24,101],[29,99],[29,101],[99,101],[25,28],[25,98],[25,100],[28,98],[28,100],[98,100],[2,4],[2,103],[2,109],[4,103],[4,109],[103,109],[14,20],[14,90],[14,95],[20,90],[20,95],[90,95],[16,18],[16,88],[16,93],[18,88],[18,93],[88,93],[8,12],[8,105],[8,110],[12,105],[12,110],[105,110],[31,37],[31,81],[31,86],[37,81],[37,86],[81,86],[40,45],[40,73],[40,78],[45,73],[45,78],[73,78],[1,2,4,7,8,9,10,11,12,13],[0,3,9,59,60,64,65,66,67,70,71],[0,6,11,16,17,18,19,22,24,27,29],[3,6,75,76,79,80,81,82,84,86],[0,6,9,14,15,20,21,23,25,26,28],[3,6,9,11,73,74,77,78,83,85,87],[0,5,32,33,34,35,38,40,43,45],[3,5,11,90,91,94,95,96,98,100,102],[0,5,9,11,30,31,36,37,39,41,42,44],[3,5,9,88,89,92,93,97,99,101],[5,6,11,49,50,51,53,55,57],[0,3,5,6,103,104,105,106,107,108,109,110],[4,7,53,54,55,56,69,70,71,72,108,109],[12,13,50,54,56,62,66,67,104,105],[17,27,36,41,56,62,72,80,82,89],[18,24,31,42,56,69,76,86,93,99],[15,26,34,40,54,62,69,78,83,91,102],[20,25,33,43,54,72,74,87,95,98],[14,28,35,38,46,56,62,69,77,90,100],[21,23,32,45,46,56,72,73,85,94,96],[16,29,37,39,46,54,62,72,79,81,88,101],[19,22,30,44,46,54,69,75,84,92,97],[1,2,46,49,51,59,62,64,103,106],[8,10,46,57,60,65,69,72,107,110],[4,7,52,57,58,66,67,68,103,106],[12,13,49,51,52,58,61,63,70,71,107,110],[16,29,36,41,48,58,63,68,75,84,93,99],[19,22,31,42,48,58,61,79,81,89],[14,28,34,40,48,52,63,73,85,95,98],[21,23,33,43,48,52,61,68,77,91,102],[15,26,35,38,47,58,63,74,87,94,96],[20,25,32,45,47,58,61,68,78,83,90,100],[17,27,37,39,47,52,63,68,76,86,92,97],[18,24,30,44,47,52,61,80,82,88,101],[1,2,47,48,50,60,61,63,65,108,109],[8,10,47,48,53,55,59,64,68,104,105],[21,26,37,42,65,67,76,81,91,96],[1,7,22,23,26,27,96,97,102,103,109],[10,12,16,18,23,26,91,94,99,101,105,107],[8,13,15,21,24,29,88,93,96,102,104,110],[2,4,15,17,19,21,89,91,92,94,106,108],[15,23,31,39,50,57,60,66,79,86,94,102],[20,28,36,44,50,57,65,67,75,82,90,98],[2,7,40,41,44,45,82,83,84,85,106,109],[10,13,33,35,41,44,75,80,87,105,110],[8,12,30,36,38,43,74,77,82,84,104,107],[1,4,30,32,34,36,73,75,78,80,103,108],[14,25,30,41,60,66,80,84,95,100],[14,25,31,39,51,55,59,70,76,81,90,98],[19,27,34,45,51,53,64,70,78,85,92],[16,24,33,38,51,53,59,71,74,88,99],[18,29,35,43,49,55,64,70,77,87,93,101],[17,22,32,40,49,55,59,71,73,83,89,97],[20,28,37,42,49,53,64,71,79,86,95,100],[8,13,14,20,22,27,89,92,98,100,105,107],[10,12,17,19,25,28,90,95,97,104,110],[2,7,38,39,42,43,81,86,87,103,108],[1,4,31,33,35,37,74,76,77,79,106,109],[18,29,34,45,50,65,66,73,83,88,99],[16,24,32,40,57,60,67,78,85,93,101],[0,1,2,3,4,7,8,9,10,11,12,13,59,60,61,62,63,64,65,66,67,68,69,70,71,72],[0,3,6,11,16,17,18,19,22,24,27,29,61,62,63,68,69,72,75,76,79,80,81,82,84,86],[0,3,6,9,11,14,15,20,21,23,25,26,28,61,62,63,68,69,72,73,74,77,78,83,85,87],[0,3,5,11,32,33,34,35,38,40,43,45,61,62,63,68,69,72,90,91,94,95,96,98,100,102],[0,3,5,9,11,30,31,36,37,39,41,42,44,61,62,63,68,69,72,88,89,92,93,97,99,101],[0,3,5,6,11,49,50,51,53,55,57,61,62,63,68,69,72,103,104,105,106,107,108,109,110],[0,3,4,7,11,12,13,50,53,54,55,56,61,62,63,66,67,68,69,70,71,72,104,105,108,109],[0,3,11,17,18,24,27,31,36,41,42,56,61,62,63,68,69,72,76,80,82,86,89,93,99],[0,3,11,15,20,25,26,33,34,40,43,54,61,62,63,68,69,72,74,78,83,87,91,95,98,102],[0,3,11,14,21,23,28,32,35,38,45,46,56,61,62,63,68,69,72,73,77,85,90,94,96,100],[0,3,11,16,19,22,29,30,37,39,44,46,54,61,62,63,68,69,72,75,79,81,84,88,92,97,101],[0,1,2,3,8,10,11,46,49,51,57,59,60,61,62,63,64,65,68,69,72,103,106,107,110],[0,3,4,7,11,12,13,49,51,52,57,58,61,62,63,66,67,68,69,70,71,72,103,106,107,110],[0,3,11,16,19,22,29,31,36,41,42,48,58,61,62,63,68,69,72,75,79,81,84,89,93,99],[0,3,11,14,21,23,28,33,34,40,43,48,52,61,62,63,68,69,72,73,77,85,91,95,98,102],[0,3,11,15,20,25,26,32,35,38,45,47,58,61,62,63,68,69,72,74,78,83,87,90,94,96,100],[0,3,11,17,18,24,27,30,37,39,44,47,52,61,62,63,68,69,72,76,80,82,86,88,92,97,101],[0,1,2,3,8,10,11,47,48,50,53,55,59,60,61,62,63,64,65,68,69,72,104,105,108,109],[1,2,4,5,6,7,8,9,10,11,12,13,46,47,48,49,50,51,52,53,54,55,56,57,58],[3,5,6,9,46,47,48,52,54,56,58,75,76,79,80,81,82,84,86,88,89,92,93,97,99,101],[3,5,6,9,11,46,47,48,52,54,56,58,73,74,77,78,83,85,87,90,91,94,95,96,98,100,102],[0,5,6,9,14,15,20,21,23,25,26,28,32,33,34,35,38,40,43,45,46,47,48,52,54,56,58],[0,5,6,9,11,16,17,18,19,22,24,27,29,30,31,36,37,39,41,42,44,46,47,48,52,54,56,58],[0,3,5,6,9,46,47,48,52,54,56,58,59,60,64,65,66,67,70,71,103,104,105,106,107,108,109,110],[4,5,6,7,8,9,10,46,47,48,52,53,54,55,56,57,58,60,65,69,70,71,72,107,108,109,110],[5,6,9,16,17,27,29,36,37,39,41,46,47,48,52,54,56,58,62,72,79,80,81,82,88,89,101],[5,6,9,14,15,26,28,34,35,38,40,46,47,48,52,54,56,58,62,69,77,78,83,90,91,100,102],[5,6,9,20,21,23,25,32,33,43,45,46,47,48,52,54,56,58,72,73,74,85,87,94,95,96,98],[5,6,9,18,19,22,24,30,31,42,44,46,47,48,52,54,56,58,69,75,76,84,86,92,93,97,99],[1,2,5,6,9,12,13,46,47,48,49,50,51,52,54,56,58,59,62,64,66,67,103,104,105,106],[4,5,6,7,8,9,10,46,47,48,52,53,54,55,56,57,58,59,64,66,67,68,103,104,105,106],[5,6,9,16,17,27,29,36,37,39,41,46,47,48,52,54,56,58,63,68,75,76,84,86,92,93,97,99],[5,6,9,14,15,26,28,34,35,38,40,46,47,48,52,54,56,58,63,73,74,85,87,94,95,96,98],[5,6,9,20,21,23,25,32,33,43,45,46,47,48,52,54,56,58,61,68,77,78,83,90,91,100,102],[5,6,9,18,19,22,24,30,31,42,44,46,47,48,52,54,56,58,61,79,80,81,82,88,89,101],[1,2,5,6,9,12,13,46,47,48,49,50,51,52,54,56,58,60,61,63,65,70,71,107,108,109,110],[3,5,11,21,26,36,37,42,44,51,55,64,65,67,71,76,80,81,84,90,91,94,95,96,98,100,102],[1,7,21,22,23,26,27,32,36,44,45,46,51,55,56,64,71,72,73,80,84,85,94,96,97,102,103,109],[10,12,16,18,21,23,26,33,36,43,44,48,51,52,55,61,64,68,71,77,80,84,91,94,99,101,102,105,107],[8,13,15,21,24,26,29,35,36,38,44,47,51,55,58,63,64,71,74,80,84,87,88,93,94,96,102,104,110],[2,4,15,17,19,21,26,34,36,40,44,51,54,55,62,64,69,71,78,80,83,84,89,91,92,94,102,106,108],[0,6,9,14,15,20,21,23,25,26,28,31,36,39,44,50,51,55,57,60,64,66,71,79,80,84,86,94,102],[3,6,20,21,26,28,36,44,50,51,55,57,64,65,67,71,75,76,79,80,81,82,84,86,90,94,98,102],[2,7,17,21,26,27,36,40,41,44,45,51,55,56,62,64,71,72,80,82,83,84,85,89,94,102,106,109],[10,13,16,21,26,29,33,35,36,41,44,48,51,55,58,63,64,68,71,75,80,84,87,93,94,99,102,105,110],[8,12,18,21,24,26,30,36,38,43,44,47,51,52,55,61,64,71,74,77,80,82,84,88,94,101,102,104,107],[1,4,19,21,22,26,30,32,34,36,44,46,51,54,55,64,69,71,73,75,78,80,84,92,94,97,102,103,108],[0,5,9,11,14,21,25,26,30,31,36,37,39,41,42,44,51,55,60,64,66,71,80,84,94,95,100,102],[0,3,9,14,21,25,26,31,36,39,44,51,55,59,60,64,65,66,67,70,71,76,80,81,84,90,94,98,102],[4,7,19,21,26,27,34,36,44,45,51,53,54,55,56,64,69,70,71,72,78,80,84,85,92,94,102,108,109],[8,10,16,21,24,26,33,36,38,44,47,48,51,53,55,59,64,68,71,74,80,84,88,94,99,102,104,105],[12,13,18,21,26,29,35,36,43,44,49,51,52,55,58,61,63,64,70,71,77,80,84,87,93,94,101,102,107,110],[1,2,17,21,22,26,32,36,40,44,46,49,51,55,59,62,64,71,73,80,83,84,89,94,97,102,103,106],[5,6,11,20,21,26,28,36,37,42,44,49,50,51,53,55,57,64,71,79,80,84,86,94,95,100,102],[3,5,9,17,22,32,33,38,40,49,50,55,59,60,67,71,73,77,83,87,88,89,92,93,97,99,101],[1,7,17,22,23,26,27,33,37,38,39,47,50,52,60,63,67,68,76,77,86,87,92,96,97,102,103,109],[8,13,14,17,20,22,27,33,36,38,41,50,56,60,62,67,72,77,80,82,87,89,92,98,100,105,107],[10,12,17,19,22,25,28,30,33,38,44,46,50,54,60,67,69,75,77,84,87,90,92,95,97,104,110],[2,4,15,17,19,21,22,31,33,38,42,48,50,58,60,61,67,77,79,81,87,89,91,92,94,106,108],[0,6,11,16,17,18,19,22,24,27,29,33,34,38,45,50,51,53,60,64,67,70,77,78,85,87,92],[3,6,9,11,16,17,22,24,33,38,50,51,53,59,60,67,71,73,74,77,78,83,85,87,88,92,99],[2,7,17,21,22,23,33,38,39,42,43,48,50,52,60,61,67,68,77,81,86,87,91,92,102,103,108],[8,12,17,20,22,25,30,33,36,38,43,50,54,60,67,72,74,77,82,84,87,92,95,98,104,107],[10,13,14,17,22,28,33,35,38,41,44,46,50,56,60,62,67,69,75,77,80,87,90,92,100,105,110],[1,4,15,17,22,26,31,33,35,37,38,47,50,58,60,63,67,74,76,77,79,87,92,94,96,106,109],[0,5,17,18,22,29,32,33,34,35,38,40,43,45,49,50,55,60,64,67,70,77,87,92,93,101],[0,3,9,17,18,22,29,33,34,38,45,50,59,60,64,65,66,67,70,71,73,77,83,87,88,92,99],[4,7,15,17,22,23,31,33,38,39,50,52,57,58,60,66,67,68,77,79,86,87,92,94,102,103,106],[8,10,17,20,22,28,33,36,38,44,46,50,57,60,65,67,69,72,75,77,82,87,90,92,98,107,110],[12,13,14,17,22,25,30,33,38,41,50,54,56,60,62,66,67,77,80,84,87,92,95,100,104,105],[1,2,17,21,22,26,33,37,38,42,47,48,50,60,61,63,65,67,76,77,81,87,91,92,96,108,109],[5,6,11,16,17,22,24,32,33,38,40,49,50,51,53,55,57,60,67,77,78,85,87,92,93,101],[3,5,11,15,23,30,31,39,41,49,50,53,57,59,60,66,70,75,79,82,86,90,91,94,95,96,98,100,102],[1,7,15,22,23,26,27,30,34,40,41,49,53,54,59,62,69,70,75,78,82,83,91,96,97,102,103,109],[10,12,15,16,18,23,26,30,35,38,41,47,49,53,58,59,63,70,74,75,82,87,91,94,96,99,101,105,107],[8,13,15,21,23,24,29,30,33,41,43,48,49,52,53,59,61,68,70,75,77,82,88,91,93,96,102,104,110],[2,4,15,17,19,21,23,30,32,41,45,46,49,53,56,59,70,72,73,75,82,85,89,91,92,94,96,106,108],[0,6,9,14,15,20,21,23,25,26,28,30,37,41,42,49,53,59,65,67,70,75,76,81,82,91,96],[3,6,14,15,23,25,30,41,49,53,59,60,66,70,75,76,79,80,81,82,84,86,91,95,96,100],[2,7,15,19,22,23,30,40,41,44,45,46,49,53,54,59,69,70,75,82,83,84,85,91,92,96,97,106,109],[10,13,15,18,23,24,30,33,35,41,44,47,49,52,53,59,61,70,75,80,82,87,88,91,96,101,105,110],[8,12,15,16,23,29,30,36,38,41,43,48,49,53,58,59,63,68,70,74,75,77,82,84,91,93,96,99,104,107],[1,4,15,17,23,27,30,32,34,36,41,49,53,56,59,62,70,72,73,75,78,80,82,89,91,96,103,108],[0,5,9,11,15,20,23,28,30,31,36,37,39,41,42,44,49,50,53,57,59,65,67,70,75,82,90,91,96,98],[0,3,9,15,20,23,28,30,37,41,42,49,53,59,60,64,65,66,67,70,71,75,79,82,86,91,95,96,100],[4,7,15,17,22,23,30,32,40,41,49,53,54,55,56,59,69,70,71,72,73,75,82,83,89,91,96,97,108,109],[8,10,15,18,23,29,30,35,41,43,47,48,49,53,55,59,64,68,70,75,77,82,87,91,93,96,101,104,105],[12,13,15,16,23,24,30,33,38,41,49,51,52,53,58,59,61,63,70,71,74,75,82,88,91,96,99,107,110],[1,2,15,19,23,27,30,34,41,45,46,49,51,53,59,62,64,70,75,78,82,85,91,92,96,103,106],[5,6,11,14,15,23,25,30,31,39,41,49,50,51,53,55,57,59,70,75,76,81,82,90,91,96,98],[3,5,9,19,27,34,35,43,45,51,53,57,64,65,66,70,74,78,85,88,89,92,93,97,99,101],[1,7,19,22,23,26,27,31,35,42,43,48,57,58,61,65,66,74,79,81,89,96,97,102,103,109],[8,13,14,19,20,22,27,30,35,43,44,46,54,57,65,66,69,74,75,84,89,92,97,98,100,105,107],[10,12,17,19,25,27,28,35,36,41,43,56,57,62,65,66,72,74,80,82,89,90,95,97,104,110],[2,4,15,17,19,21,27,35,37,39,43,47,52,57,63,65,66,68,74,76,86,89,91,92,94,97,106,108],[0,6,11,16,17,18,19,22,24,27,29,32,35,40,43,49,55,57,59,65,66,71,73,74,83,89,97],[3,6,9,11,18,19,27,29,35,43,49,55,57,64,65,66,70,73,74,77,78,83,85,87,89,93,97,101],[2,7,15,19,26,27,35,38,39,42,43,47,57,58,63,65,66,74,81,86,87,89,94,96,97,103,108],[8,12,14,19,27,28,30,35,36,38,43,46,56,57,62,65,66,69,74,77,82,84,89,90,97,100,104,107],[10,13,19,20,25,27,33,35,41,43,44,54,57,65,66,72,74,75,80,87,89,95,97,98,105,110],[1,4,19,21,23,27,31,33,35,37,43,48,52,57,61,65,66,68,74,76,77,79,89,91,97,102,106,109],[0,5,16,19,24,27,32,33,34,35,38,40,43,45,51,53,57,59,65,66,71,74,88,89,97,99],[0,3,9,16,19,24,27,32,35,40,43,57,59,60,64,65,66,67,70,71,74,78,85,89,93,97,101],[4,7,19,21,26,27,35,37,42,43,52,57,58,65,66,67,68,74,76,81,89,91,96,97,103,106],[8,10,14,19,25,27,30,35,41,43,46,57,60,65,66,69,72,74,80,84,89,95,97,100,107,110],[12,13,19,20,27,28,35,36,43,44,50,54,56,57,62,65,66,67,74,75,82,89,90,97,98,104,105],[1,2,15,19,23,27,31,35,39,43,47,48,50,57,60,61,63,65,66,74,79,86,89,94,97,102,108,109],[5,6,11,18,19,27,29,34,35,43,45,49,50,51,53,55,57,65,66,73,74,83,88,89,97,99],[0,3,5,6,8,12,30,31,36,37,38,40,43,45,73,74,77,78,81,82,84,86,103,104,105,106,107,108,109,110],[8,12,13,14,20,22,27,31,37,40,45,49,51,52,58,61,63,70,71,73,78,81,86,89,92,98,100,105,107,110],[8,12,13,15,21,24,29,31,37,40,45,50,54,56,62,66,67,73,78,81,86,88,93,96,102,104,105,110],[8,10,12,16,18,23,26,31,37,40,45,46,57,60,65,69,72,73,78,81,86,91,94,99,101,105,107,110],[8,10,12,17,19,25,28,31,37,40,45,47,48,53,55,59,64,68,73,78,81,86,90,95,97,104,105,110],[1,2,4,7,8,9,10,11,12,13,31,33,35,37,40,41,44,45,73,75,78,80,81,86,87,105,110],[2,3,6,7,8,9,11,12,31,37,40,41,44,45,73,74,77,78,81,82,83,84,85,86,87,105,106,109,110],[8,12,14,19,27,28,31,34,37,40,45,48,51,52,53,63,64,70,73,78,81,85,86,92,95,98,105,110],[8,12,15,18,26,29,31,34,37,40,45,50,54,62,65,66,69,73,78,81,83,86,88,91,99,102,105,110],[8,12,16,21,23,24,31,32,37,40,45,46,56,57,60,67,72,73,78,81,85,86,93,94,96,101,105,110],[8,12,17,20,22,25,31,32,37,40,45,47,49,55,58,59,61,68,71,73,78,81,83,86,89,90,97,100,105,110],[0,1,4,5,8,12,30,31,32,33,34,35,36,37,38,40,43,45,73,75,78,80,81,86,103,105,108,110],[1,3,4,6,8,12,31,33,35,37,40,45,73,74,75,76,77,78,79,80,81,82,84,86,105,106,109,110],[8,12,19,20,22,28,31,37,40,42,45,48,49,53,58,61,64,71,73,78,79,81,86,89,95,100,105,110],[8,12,18,21,24,26,31,37,40,42,45,56,65,67,69,73,76,78,81,86,91,93,96,99,105,110],[8,12,15,16,23,29,31,37,39,40,45,46,50,54,57,60,62,66,72,73,78,79,81,86,88,94,101,102,105,110],[8,12,14,17,25,27,31,37,39,40,45,47,51,52,55,59,63,68,70,73,76,78,81,86,90,92,97,98,105,110],[0,2,5,7,8,9,11,12,30,31,36,37,38,39,40,41,42,43,44,45,73,78,81,86,87,103,105,108,110],[0,2,3,4,5,6,14,15,16,17,18,19,20,21,88,89,90,91,92,93,94,95,103,104,105,106,107,108,109,110],[2,4,7,14,16,18,20,38,39,42,43,53,54,55,56,69,70,71,72,81,86,87,88,90,93,95,103,108,109],[2,4,7,14,16,18,20,40,41,44,45,52,57,58,66,67,68,82,83,84,85,88,90,93,95,103,106,109],[1,2,4,14,16,18,20,30,32,34,36,47,48,50,60,61,63,65,73,75,78,80,88,90,93,95,103,108,109],[1,2,4,14,16,18,20,31,33,35,37,46,49,51,59,62,64,74,76,77,79,88,90,93,95,103,106,109],[1,2,4,7,8,9,10,11,12,13,14,16,18,20,22,23,26,27,88,90,93,95,96,97,102,103,109],[2,3,4,5,9,10,12,14,16,18,20,23,26,88,89,90,91,92,93,94,95,97,99,101,103,105,107,109],[2,4,14,16,18,20,29,35,37,39,43,46,49,54,55,62,64,70,72,77,79,81,87,88,90,93,95,101,103,109],[2,4,14,16,18,20,29,34,36,41,45,48,50,58,63,65,66,68,73,75,83,84,88,90,93,95,99,103,109],[2,4,14,16,18,20,24,30,32,40,44,47,52,57,60,61,67,78,80,82,85,88,90,93,95,101,103,109],[2,4,14,16,18,20,24,31,33,38,42,51,53,56,59,69,71,74,76,86,88,90,93,95,99,103,109],[0,2,4,6,8,11,13,14,15,16,17,18,19,20,21,22,24,27,29,88,90,93,95,96,102,103,104,109,110],[2,3,4,5,8,11,13,14,16,18,20,22,27,88,89,90,91,92,93,94,95,96,98,100,102,103,105,107,109],[2,4,14,16,18,20,28,35,37,38,42,46,49,53,56,62,64,69,71,77,79,86,88,90,93,95,100,103,109],[2,4,14,16,18,20,28,34,36,40,44,48,50,52,57,63,65,67,73,75,82,85,88,90,93,95,98,103,109],[2,4,14,16,18,20,25,30,32,41,45,47,58,60,61,66,68,78,80,83,84,88,90,93,95,100,103,109],[2,4,14,16,18,20,25,31,33,39,43,51,54,55,59,70,72,74,76,81,87,88,90,93,95,98,103,109],[0,2,4,6,9,10,12,14,15,16,17,18,19,20,21,23,25,26,28,88,90,93,95,97,103,104,109,110],[0,1,3,5,6,7,22,23,24,25,26,27,28,29,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110],[1,4,7,24,25,28,29,31,33,35,37,53,54,55,56,69,70,71,72,74,76,77,79,98,99,100,101,106,108,109],[1,4,7,24,25,28,29,30,32,34,36,52,57,58,66,67,68,73,75,78,80,98,99,100,101,103,106,108],[1,2,7,24,25,28,29,40,41,44,45,47,48,50,60,61,63,65,82,83,84,85,98,99,100,101,106,108,109],[1,2,7,24,25,28,29,38,39,42,43,46,49,51,59,62,64,81,86,87,98,99,100,101,103,106,108],[1,2,4,7,8,9,10,11,12,13,15,17,19,21,24,25,28,29,89,91,92,94,98,99,100,101,106,108],[1,3,5,7,10,11,12,17,19,24,25,28,29,90,91,94,95,96,97,98,99,100,101,102,104,106,108,110],[1,7,20,24,25,28,29,33,37,42,43,49,53,54,64,71,72,74,79,86,87,95,98,99,100,101,106,108],[1,7,20,24,25,28,29,32,36,44,45,47,50,57,58,61,65,67,68,75,78,82,83,90,98,99,100,101,106,108],[1,7,14,24,25,28,29,30,34,40,41,48,52,60,63,66,73,80,84,85,95,98,99,100,101,106,108],[1,7,14,24,25,28,29,31,35,38,39,46,51,55,56,59,62,69,70,76,77,81,90,98,99,100,101,106,108],[0,1,6,7,8,9,13,14,15,20,21,22,23,24,25,26,27,28,29,89,92,98,99,100,101,105,106,107,108],[1,3,5,7,8,9,13,15,21,24,25,28,29,88,89,92,93,96,97,98,99,100,101,102,104,106,108,110],[1,7,18,24,25,28,29,31,35,42,43,49,55,56,64,69,70,76,77,86,87,93,98,99,100,101,106,108],[1,7,18,24,25,28,29,30,34,44,45,47,50,52,61,65,66,73,80,82,83,88,98,99,100,101,106,108],[1,7,16,24,25,28,29,32,36,40,41,48,57,58,60,63,67,68,75,78,84,85,93,98,99,100,101,106,108],[1,7,16,24,25,28,29,33,37,38,39,46,51,53,54,59,62,71,72,74,79,81,88,98,99,100,101,106,108],[0,1,6,7,10,11,12,16,17,18,19,22,23,24,25,26,27,28,29,91,94,98,99,100,101,105,106,107,108],[0,3,5,6,10,13,32,33,34,35,39,41,42,44,75,76,79,80,83,85,87,103,104,105,106,107,108,109,110],[10,12,13,17,19,25,28,32,34,39,42,49,51,52,58,61,63,70,71,76,79,83,85,90,95,97,104,107,110],[10,12,13,16,18,23,26,32,34,39,42,50,54,56,62,66,67,76,79,83,85,91,94,99,101,104,105,107],[8,10,13,15,21,24,29,32,34,39,42,46,57,60,65,69,72,76,79,83,85,88,93,96,102,104,107,110],[8,10,13,14,20,22,27,32,34,39,42,47,48,53,55,59,64,68,76,79,83,85,89,92,98,100,104,105,107],[1,2,4,7,8,9,10,11,12,13,30,32,34,36,38,39,42,43,74,76,77,79,82,83,84,85,104,107],[2,3,6,7,10,13,32,34,38,39,42,43,75,76,79,80,81,82,83,84,85,86,87,103,104,107,108],[10,13,17,20,27,28,32,34,37,39,42,47,49,52,53,63,64,68,71,76,79,83,85,86,92,95,97,100,104,107],[10,13,16,21,26,29,32,34,37,39,42,46,54,62,65,67,72,76,79,81,83,85,88,91,96,101,104,107],[10,13,15,18,23,24,31,32,34,39,42,50,56,57,60,66,69,76,79,83,85,86,93,94,99,102,104,107],[10,13,14,19,22,25,31,32,34,39,42,48,51,55,58,59,61,70,76,79,81,83,85,89,90,98,104,107],[0,1,4,5,9,10,11,13,30,31,32,33,34,35,36,37,39,41,42,44,74,76,77,79,83,85,104,106,107,109],[1,3,4,6,9,10,11,13,30,32,34,36,39,42,73,74,75,76,77,78,79,80,83,85,87,103,104,107,108],[10,13,19,20,25,27,32,34,39,42,45,47,51,53,58,61,64,68,70,76,78,79,83,85,90,92,100,104,107],[10,13,18,21,23,29,32,34,39,42,45,46,50,56,65,66,72,73,76,79,83,85,88,94,96,99,104,107],[10,13,15,16,24,26,32,34,39,40,42,54,57,60,62,67,69,76,78,79,83,85,91,93,101,102,104,107],[10,13,14,17,22,28,32,34,39,40,42,48,49,52,55,59,63,71,73,76,79,83,85,89,95,97,98,104,107],[0,2,5,7,10,13,32,33,34,35,38,39,40,41,42,43,44,45,76,79,82,83,84,85,104,106,107,109],[5,6,9,46,47,48,52,54,56,58],[0,3,11,61,62,63,68,69,72],[19,27,35,43,57,65,66,74,89,97],[17,22,33,38,50,60,67,77,87,92],[0,3,5,6,9,11,14,15,20,21,23,25,26,28,30,31,36,37,39,41,42,44,49,50,51,53,55,57,61,62,63,68,69,72,73,74,77,78,83,85,87,88,89,92,93,97,99,101,103,104,105,106,107,108,109,110],[0,3,5,6,9,11,16,17,18,19,22,24,27,29,30,31,36,37,39,41,42,44,46,47,48,52,54,56,58,59,60,64,65,66,67,70,71,73,74,77,78,83,85,87,90,91,94,95,96,98,100,102,103,104,105,106,107,108,109,110],[0,3,4,7,11,12,13,14,16,19,21,22,23,28,29,30,32,35,37,38,39,44,45,46,50,53,54,55,56,61,62,63,66,67,68,69,70,71,72,73,75,77,79,81,84,85,88,90,92,94,96,97,100,101,104,105,108,109],[0,3,4,7,8,9,10,15,17,18,20,22,23,28,29,31,33,34,36,38,39,44,45,46,50,52,57,58,59,60,64,65,66,67,68,69,70,71,72,73,75,77,79,82,83,86,87,88,90,92,94,98,99,102,103,106,107,110],[0,1,2,3,9,12,13,15,16,19,20,23,24,27,28,31,32,35,36,39,40,43,44,47,48,50,54,56,57,59,60,61,62,63,64,65,66,67,70,71,74,75,78,79,82,85,86,89,90,93,94,97,98,101,102,104,105,108,109],[4,5,6,7,8,9,10,14,15,16,17,26,27,28,29,34,35,36,37,38,39,40,41,46,47,48,52,53,54,55,56,57,58,60,62,65,69,70,71,72,77,78,79,80,81,82,83,88,89,90,91,100,101,102,107,108,109,110],[1,2,5,6,9,12,13,16,17,20,21,23,25,27,29,32,33,36,37,39,41,43,45,46,47,48,49,50,51,52,54,56,58,60,61,63,65,68,70,71,75,76,77,78,83,84,86,90,91,92,93,97,99,100,102,107,108,109,110],[0,1,4,5,8,12,15,17,18,20,22,25,26,29,30,31,32,33,34,35,36,37,38,40,43,45,47,49,50,54,55,58,60,63,64,67,70,72,74,76,77,79,82,84,87,92,93,94,95,96,98,101,104,106,107,109],[0,2,4,6,8,11,13,14,15,16,17,18,19,20,21,22,24,27,29,30,32,35,37,39,40,43,44,46,47,49,52,54,55,57,59,63,65,66,68,69,71,73,74,75,76,83,84,86,89,91,92,94,97,98,100,105,106,107,108],[15,23,30,41,49,53,59,70,75,82,91,96],[21,26,36,44,51,55,64,71,80,84,94,102],[10,13,32,34,39,42,76,79,83,85,104,107],[1,7,24,25,28,29,98,99,100,101,106,108],[2,4,14,16,18,20,88,90,93,95,103,109],[8,12,31,37,40,45,73,78,81,86,105,110],[1,2,3,4,5,6,7,8,9,10,11,12,13,46,47,48,49,50,51,52,53,54,55,56,57,58,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102],[0,2,3,4,5,6,7,14,15,16,17,18,19,20,21,38,39,40,41,42,43,44,45,52,53,54,55,56,57,58,66,67,68,69,70,71,72,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,103,104,105,106,107,108,109,110],[0,1,3,4,5,6,7,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,52,53,54,55,56,57,58,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110],[0,1,2,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58],[0,1,2,3,5,6,7,22,23,24,25,26,27,28,29,38,39,40,41,42,43,44,45,46,47,48,49,50,51,59,60,61,62,63,64,65,81,82,83,84,85,86,87,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110],[0,1,2,3,4,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87],[0,1,2,3,4,5,7,8,9,10,11,12,13,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,59,60,61,62,63,64,65,66,67,68,69,70,71,72,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102],[0,1,2,3,4,5,6,14,15,16,17,18,19,20,21,30,31,32,33,34,35,36,37,46,47,48,49,50,51,59,60,61,62,63,64,65,73,74,75,76,77,78,79,80,88,89,90,91,92,93,94,95,103,104,105,106,107,108,109,110],[0,3,5,6,10,12,13,16,17,18,19,23,25,26,28,32,33,34,35,39,41,42,44,49,50,51,52,54,56,58,61,62,63,66,67,70,71,75,76,79,80,83,85,87,90,91,94,95,97,99,101,103,104,105,106,107,108,109,110],[0,3,5,6,11,16,17,18,19,22,24,27,29,32,33,34,35,38,40,43,45,49,50,51,53,55,57,61,62,63,68,69,72,75,76,79,80,81,82,84,86,90,91,94,95,96,98,100,102,103,104,105,106,107,108,109,110],[0,3,5,6,8,12,13,14,15,20,21,22,24,27,29,30,31,36,37,38,40,43,45,49,50,51,52,54,56,58,61,62,63,66,67,70,71,73,74,77,78,81,82,84,86,88,89,92,93,96,98,100,102,103,104,105,106,107,108,109,110],[0,3,5,6,9,14,15,20,21,23,25,26,28,32,33,34,35,38,40,43,45,46,47,48,52,54,56,58,59,60,64,65,66,67,70,71,75,76,79,80,81,82,84,86,88,89,92,93,97,99,101,103,104,105,106,107,108,109,110],[0,3,5,6,8,10,13,14,15,20,21,22,24,27,29,32,33,34,35,39,41,42,44,46,47,48,53,55,57,59,60,64,65,68,69,72,75,76,79,80,83,85,87,88,89,92,93,96,98,100,102,103,104,105,106,107,108,109,110],[0,3,5,6,8,10,12,16,17,18,19,23,25,26,28,30,31,36,37,38,40,43,45,46,47,48,53,55,57,59,60,64,65,68,69,72,73,74,77,78,81,82,84,86,90,91,94,95,97,99,101,103,104,105,106,107,108,109,110],[1,3,5,7,10,11,12,17,19,20,24,25,28,29,32,33,36,37,42,43,44,45,47,49,50,53,54,57,58,61,64,65,67,68,71,72,74,75,78,79,82,83,86,87,90,91,94,95,96,97,98,99,100,101,102,104,106,108,110],[1,3,5,7,10,11,12,16,18,21,22,23,26,27,32,33,36,37,42,43,44,45,46,48,51,52,55,56,61,64,65,67,68,71,72,73,76,77,80,81,84,85,90,91,94,95,96,97,98,99,100,101,102,103,105,107,109],[1,3,5,7,8,9,13,15,18,21,24,25,28,29,30,31,34,35,42,43,44,45,47,49,50,52,55,56,61,64,65,66,69,70,73,76,77,80,82,83,86,87,88,89,92,93,96,97,98,99,100,101,102,104,106,108,110],[1,3,5,7,8,9,13,14,19,20,22,23,26,27,30,31,34,35,42,43,44,45,46,48,51,53,54,57,58,61,64,65,66,69,70,74,75,78,79,81,84,85,88,89,92,93,96,97,98,99,100,101,102,103,105,107,109],[1,3,5,7,8,9,13,15,16,21,24,25,28,29,32,33,36,37,38,39,40,41,46,48,51,53,54,57,58,59,60,62,63,67,68,71,72,74,75,78,79,81,84,85,88,89,92,93,96,97,98,99,100,101,102,104,106,108,110],[1,3,5,7,8,9,13,14,17,20,22,23,26,27,32,33,36,37,38,39,40,41,47,49,50,52,55,56,59,60,62,63,67,68,71,72,73,76,77,80,82,83,86,87,88,89,92,93,96,97,98,99,100,101,102,103,105,107,109],[1,3,5,7,10,11,12,14,17,19,24,25,28,29,30,31,34,35,38,39,40,41,46,48,51,52,55,56,59,60,62,63,66,69,70,73,76,77,80,81,84,85,90,91,94,95,96,97,98,99,100,101,102,104,106,108,110],[1,3,5,7,10,11,12,15,16,18,22,23,26,27,30,31,34,35,38,39,40,41,47,49,50,53,54,57,58,59,60,62,63,66,69,70,74,75,78,79,82,83,86,87,90,91,94,95,96,97,98,99,100,101,102,103,105,107,109],[2,3,4,5,9,10,12,15,17,19,21,25,27,28,34,35,36,37,39,41,43,45,47,51,52,53,56,57,62,63,64,65,66,68,70,72,74,76,78,80,82,85,86,88,89,90,91,92,93,94,95,97,99,101,104,106,108,110],[2,3,4,5,8,11,13,15,17,19,21,24,26,29,34,35,36,37,38,40,42,44,47,51,54,55,58,62,63,64,65,67,69,71,74,76,78,80,81,83,84,87,88,89,90,91,92,93,94,95,96,98,100,102,104,106,108,110],[2,3,4,5,9,10,12,14,16,18,20,23,26,29,34,35,36,37,39,41,43,45,46,48,49,50,54,55,58,62,63,64,65,66,68,70,72,73,75,77,79,81,83,84,87,88,89,90,91,92,93,94,95,97,99,101,103,105,107,109],[2,3,4,5,8,11,13,14,16,18,20,22,27,28,34,35,36,37,38,40,42,44,46,48,49,50,52,53,56,57,62,63,64,65,67,69,71,73,75,77,79,82,85,86,88,89,90,91,92,93,94,95,96,98,100,102,103,105,107,109],[2,3,4,5,8,11,13,15,17,19,21,23,24,29,30,31,32,33,39,41,43,45,46,48,49,50,52,53,56,57,59,60,61,66,68,70,72,73,75,77,79,82,85,86,88,89,90,91,92,93,94,95,96,98,100,102,104,106,108,110],[2,3,4,5,9,10,12,15,17,19,21,22,25,28,30,31,32,33,38,40,42,44,46,48,49,50,54,55,58,59,60,61,67,69,71,73,75,77,79,81,83,84,87,88,89,90,91,92,93,94,95,97,99,101,104,106,108,110],[2,3,4,5,8,11,13,14,16,18,20,22,25,27,30,31,32,33,39,41,43,45,47,51,54,55,58,59,60,61,66,68,70,72,74,76,78,80,81,83,84,87,88,89,90,91,92,93,94,95,96,98,100,102,103,105,107,109],[2,3,4,5,9,10,12,14,16,18,20,23,24,26,30,31,32,33,38,40,42,44,47,51,52,53,56,57,59,60,61,67,69,71,74,76,78,80,82,85,86,88,89,90,91,92,93,94,95,97,99,101,103,105,107,109],[2,3,6,7,10,13,16,17,20,21,26,27,28,29,33,35,36,40,41,44,45,48,50,51,55,56,57,58,62,63,64,65,67,68,71,72,75,76,79,80,81,82,83,84,85,86,87,89,90,93,94,98,99,102,105,106,109,110],[2,3,6,7,10,13,16,17,20,21,26,27,28,29,32,34,37,38,39,42,43,46,47,49,52,53,54,62,63,64,65,67,68,71,72,75,76,79,80,81,82,83,84,85,86,87,88,91,92,95,96,97,100,101,103,104,107,108],[2,3,6,7,8,9,11,12,14,15,18,19,26,27,28,29,31,34,37,40,41,44,45,48,50,51,52,53,54,62,63,64,65,66,69,70,73,74,77,78,81,82,83,84,85,86,87,88,91,92,95,98,99,102,105,106,109,110],[2,3,6,7,8,9,11,12,14,15,18,19,26,27,28,29,30,35,36,38,39,42,43,46,47,49,55,56,57,58,62,63,64,65,66,69,70,73,74,77,78,81,82,83,84,85,86,87,89,90,93,94,96,97,100,101,103,104,107,108],[2,3,6,7,8,9,11,12,16,17,20,21,22,23,24,25,31,32,37,40,41,44,45,46,47,49,55,56,57,58,59,60,61,67,68,71,72,73,74,77,78,81,82,83,84,85,86,87,89,90,93,94,96,97,100,101,105,106,109,110],[2,3,6,7,8,9,11,12,16,17,20,21,22,23,24,25,30,33,36,38,39,42,43,48,50,51,52,53,54,59,60,61,67,68,71,72,73,74,77,78,81,82,83,84,85,86,87,88,91,92,95,98,99,102,103,104,107,108],[2,3,6,7,10,13,14,15,18,19,22,23,24,25,30,33,35,40,41,44,45,46,47,49,52,53,54,59,60,61,66,69,70,75,76,79,80,81,82,83,84,85,86,87,88,91,92,95,96,97,100,101,105,106,109,110],[2,3,6,7,10,13,14,15,18,19,22,23,24,25,31,32,34,38,39,42,43,48,50,51,55,56,57,58,59,60,61,66,69,70,75,76,79,80,81,82,83,84,85,86,87,89,90,93,94,98,99,102,103,104,107,108],[1,3,4,6,9,10,11,13,18,19,20,21,23,25,27,29,31,33,35,37,41,43,44,48,49,52,54,55,57,61,64,65,66,68,70,72,73,74,75,76,77,78,79,80,83,85,87,89,91,93,95,97,98,101,102,105,106,109,110],[1,3,4,6,8,12,18,19,20,21,22,24,26,28,31,33,35,37,40,42,45,48,49,53,56,58,61,64,65,67,69,71,73,74,75,76,77,78,79,80,81,82,84,86,89,91,93,95,96,99,100,105,106,109,110],[1,3,4,6,9,10,11,13,18,19,20,21,23,25,27,29,30,32,34,36,39,42,45,46,47,50,51,53,56,58,61,64,65,66,68,70,72,73,74,75,76,77,78,79,80,83,85,87,88,90,92,94,96,99,100,103,104,107,108],[1,3,4,6,8,12,18,19,20,21,22,24,26,28,30,32,34,36,38,43,44,46,47,50,51,52,54,55,57,61,64,65,67,69,71,73,74,75,76,77,78,79,80,81,82,84,86,88,90,92,94,97,98,101,102,103,104,107,108],[1,3,4,6,8,12,14,15,16,17,23,25,27,29,31,33,35,37,39,40,45,46,47,50,51,52,54,55,57,59,60,62,63,66,68,70,72,73,74,75,76,77,78,79,80,81,82,84,86,88,90,92,94,97,98,101,102,105,106,109,110],[1,3,4,6,9,10,11,13,14,15,16,17,22,24,26,28,31,33,35,37,38,41,44,46,47,50,51,53,56,58,59,60,62,63,67,69,71,73,74,75,76,77,78,79,80,83,85,87,88,90,92,94,96,99,100,105,106,109,110],[1,3,4,6,8,12,14,15,16,17,23,25,27,29,30,32,34,36,38,41,43,48,49,53,56,58,59,60,62,63,66,68,70,72,73,74,75,76,77,78,79,80,81,82,84,86,89,91,93,95,96,99,100,103,104,107,108],[1,3,4,6,9,10,11,13,14,15,16,17,22,24,26,28,30,32,34,36,39,40,42,48,49,52,54,55,57,59,60,62,63,67,69,71,73,74,75,76,77,78,79,80,83,85,87,89,91,93,95,97,98,101,102,103,104,107,108],[0,3,4,7,11,12,13,15,17,18,20,24,25,26,27,31,33,34,36,40,41,42,43,50,53,54,55,56,61,62,63,66,67,68,69,70,71,72,74,76,78,80,82,83,86,87,89,91,93,95,98,99,102,104,105,108,109],[0,3,4,7,11,12,13,14,16,19,21,22,23,28,29,31,33,34,36,40,41,42,43,48,49,51,52,57,58,61,62,63,66,67,68,69,70,71,72,73,75,77,79,81,84,85,89,91,93,95,98,99,102,103,106,107,110],[0,3,4,7,11,12,13,15,17,18,20,24,25,26,27,30,32,35,37,38,39,44,45,47,49,51,52,57,58,61,62,63,66,67,68,69,70,71,72,74,76,78,80,82,83,86,87,88,90,92,94,96,97,100,101,103,106,107,110],[0,3,4,7,8,9,10,14,16,19,21,24,25,26,27,31,33,34,36,38,39,44,45,47,48,51,53,54,55,56,59,60,64,65,66,67,68,69,70,71,72,74,76,78,80,81,84,85,88,90,92,94,98,99,102,104,105,108,109],[0,3,4,7,8,9,10,14,16,19,21,24,25,26,27,30,32,35,37,40,41,42,43,46,52,57,58,59,60,64,65,66,67,68,69,70,71,72,74,76,78,80,81,84,85,89,91,93,95,96,97,100,101,103,106,107,110],[0,3,4,7,8,9,10,15,17,18,20,22,23,28,29,30,32,35,37,40,41,42,43,47,48,49,53,54,55,56,59,60,64,65,66,67,68,69,70,71,72,73,75,77,79,82,83,86,87,89,91,93,95,96,97,100,101,104,105,108,109],[0,1,2,3,8,10,11,15,16,19,20,22,25,26,29,31,32,35,36,38,41,42,45,47,48,50,53,55,58,59,60,61,62,63,64,65,68,69,72,74,75,78,79,81,83,84,87,89,90,93,94,96,99,100,104,105,108,109],[0,1,2,3,9,12,13,14,17,18,21,22,25,26,29,31,32,35,36,39,40,43,44,46,49,51,52,55,58,59,60,61,62,63,64,65,66,67,70,71,73,76,77,80,81,83,84,87,89,90,93,94,97,98,101,102,103,106,107,110],[0,1,2,3,8,10,11,14,17,18,21,23,24,27,28,31,32,35,36,38,41,42,45,46,49,51,56,57,59,60,61,62,63,64,65,68,69,72,73,76,77,80,82,85,86,89,90,93,94,96,99,100,103,106,107,110],[0,1,2,3,9,12,13,15,16,19,20,23,24,27,28,30,33,34,37,38,41,42,45,46,49,51,52,53,58,59,60,61,62,63,64,65,66,67,70,71,74,75,78,79,82,85,86,88,91,92,95,96,99,100,103,106,107,110],[0,1,2,3,8,10,11,15,16,19,20,22,25,26,29,30,33,34,37,39,40,43,44,46,49,51,54,57,59,60,61,62,63,64,65,68,69,72,74,75,78,79,81,83,84,87,88,91,92,95,97,98,101,102,103,106,107,110],[0,1,2,3,9,12,13,14,17,18,21,22,25,26,29,30,33,34,37,38,41,42,45,47,48,50,54,56,59,60,61,62,63,64,65,66,67,70,71,73,76,77,80,81,83,84,87,88,91,92,95,96,99,100,104,105,108,109],[0,1,2,3,8,10,11,14,17,18,21,23,24,27,28,30,33,34,37,39,40,43,44,47,48,50,52,53,55,59,60,61,62,63,64,65,68,69,72,73,76,77,80,82,85,86,88,91,92,95,97,98,101,102,104,105,108,109],[4,5,6,7,11,12,13,18,19,20,21,26,27,28,29,34,35,36,37,42,43,44,45,49,50,51,52,53,54,55,56,57,58,61,63,64,69,70,71,72,77,78,79,80,84,85,86,87,92,93,94,95,100,101,102,107,108,109,110],[4,5,6,7,11,12,13,18,19,20,21,26,27,28,29,34,35,36,37,42,43,44,45,49,50,51,52,53,54,55,56,57,58,62,65,66,67,68,73,74,75,76,81,82,83,88,89,90,91,96,97,98,99,103,104,105,106],[4,5,6,7,8,9,10,14,15,16,17,26,27,28,29,34,35,36,37,38,39,40,41,46,47,48,52,53,54,55,56,57,58,59,63,64,66,67,68,73,74,75,76,84,85,86,87,92,93,94,95,96,97,98,99,103,104,105,106],[4,5,6,7,8,9,10,18,19,20,21,22,23,24,25,30,31,32,33,42,43,44,45,46,47,48,52,53,54,55,56,57,58,60,65,69,70,71,72,73,74,75,76,84,85,86,87,92,93,94,95,96,97,98,99,107,108,109,110],[4,5,6,7,8,9,10,18,19,20,21,22,23,24,25,30,31,32,33,42,43,44,45,46,47,48,52,53,54,55,56,57,58,59,61,64,66,67,68,77,78,79,80,81,82,83,88,89,90,91,100,101,102,103,104,105,106],[4,5,6,7,11,12,13,14,15,16,17,22,23,24,25,30,31,32,33,38,39,40,41,49,50,51,52,53,54,55,56,57,58,59,61,63,69,70,71,72,73,74,75,76,81,82,83,88,89,90,91,96,97,98,99,107,108,109,110],[4,5,6,7,11,12,13,14,15,16,17,22,23,24,25,30,31,32,33,38,39,40,41,49,50,51,52,53,54,55,56,57,58,60,62,66,67,68,77,78,79,80,84,85,86,87,92,93,94,95,100,101,102,103,104,105,106],[1,2,5,6,8,10,11,16,17,20,21,22,24,26,28,32,33,36,37,38,40,42,44,46,47,48,49,50,51,53,55,57,60,61,63,65,67,69,72,75,76,77,78,81,82,85,87,90,91,92,93,96,98,101,107,108,109,110],[1,2,5,6,8,10,11,14,15,18,19,23,25,27,29,30,31,34,35,39,41,43,45,46,47,48,49,50,51,53,55,57,60,61,63,65,66,69,72,73,74,79,80,83,84,86,88,89,94,95,97,99,100,102,107,108,109,110],[1,2,5,6,9,12,13,14,15,18,19,22,24,26,28,30,31,34,35,38,40,42,44,46,47,48,49,50,51,52,54,56,58,60,61,63,65,70,71,73,74,79,80,81,82,85,87,88,89,94,95,96,98,101,107,108,109,110],[1,2,5,6,9,12,13,16,17,20,21,23,25,27,29,32,33,36,37,39,41,43,45,46,47,48,49,50,51,52,54,56,58,59,62,64,66,67,72,73,74,79,80,81,82,85,87,88,89,94,95,96,98,101,103,104,105,106],[1,2,5,6,8,10,11,16,17,20,21,22,24,26,28,32,33,36,37,38,40,42,44,46,47,48,49,50,51,53,55,57,59,62,64,68,71,73,74,79,80,83,84,86,88,89,94,95,97,99,100,102,103,104,105,106],[1,2,5,6,8,10,11,14,15,18,19,23,25,27,29,30,31,34,35,39,41,43,45,46,47,48,49,50,51,53,55,57,59,62,64,68,70,75,76,77,78,81,82,85,87,90,91,92,93,96,98,101,103,104,105,106],[1,2,5,6,9,12,13,14,15,18,19,22,24,26,28,30,31,34,35,38,40,42,44,46,47,48,49,50,51,52,54,56,58,59,62,64,66,67,69,75,76,77,78,83,84,86,90,91,92,93,97,99,100,102,103,104,105,106],[0,2,5,7,10,13,15,16,19,20,24,25,26,27,32,33,34,35,38,39,40,41,42,43,44,45,47,51,53,54,57,58,60,61,62,64,67,68,69,70,76,78,79,82,83,84,85,90,91,92,93,100,101,102,104,106,107,109],[0,2,5,7,10,13,14,17,18,21,22,23,28,29,32,33,34,35,38,39,40,41,42,43,44,45,46,48,49,50,52,55,56,60,61,62,64,67,68,69,70,75,77,80,81,86,87,90,91,92,93,100,101,102,103,105,108,110],[0,2,5,7,8,9,11,12,14,17,18,21,24,25,26,27,30,31,36,37,38,39,40,41,42,43,44,45,47,51,52,55,56,60,61,62,64,66,71,72,74,77,80,82,83,84,85,88,89,94,95,100,101,102,104,106,107,109],[0,2,5,7,8,9,11,12,15,16,19,20,22,23,28,29,30,31,36,37,38,39,40,41,42,43,44,45,46,48,49,50,53,54,57,58,60,61,62,64,66,71,72,73,78,79,81,86,87,88,89,94,95,100,101,102,103,105,108,110],[0,2,5,7,10,13,15,16,19,20,24,25,26,27,32,33,34,35,38,39,40,41,42,43,44,45,47,51,53,54,57,58,59,63,65,66,71,72,74,75,80,81,86,87,88,89,94,95,96,97,98,99,103,105,108,110],[0,2,5,7,10,13,14,17,18,21,22,23,28,29,32,33,34,35,38,39,40,41,42,43,44,45,46,48,49,50,52,55,56,59,63,65,66,71,72,73,76,79,82,83,84,85,88,89,94,95,96,97,98,99,104,106,107,109],[0,2,5,7,8,9,11,12,14,17,18,21,24,25,26,27,30,31,36,37,38,39,40,41,42,43,44,45,47,51,52,55,56,59,63,65,67,68,69,70,73,76,78,81,86,87,90,91,92,93,96,97,98,99,103,105,108,110],[0,2,5,7,8,9,11,12,15,16,19,20,22,23,28,29,30,31,36,37,38,39,40,41,42,43,44,45,46,48,49,50,53,54,57,58,59,63,65,67,68,69,70,74,75,77,82,83,84,85,90,91,92,93,96,97,98,99,104,106,107,109],[0,1,4,5,9,10,11,13,15,17,18,20,23,24,27,28,30,31,32,33,34,35,36,37,39,41,42,44,47,49,50,52,53,56,57,60,63,64,66,68,69,71,74,76,77,79,83,85,86,92,93,94,95,97,99,100,102,104,106,107,109],[0,1,4,5,9,10,11,13,14,16,19,21,22,25,26,29,30,31,32,33,34,35,36,37,39,41,42,44,46,48,51,54,55,58,60,63,64,66,68,69,71,73,75,78,80,84,87,92,93,94,95,97,99,100,102,103,105,108,110],[0,1,4,5,8,12,14,16,19,21,23,24,27,28,30,31,32,33,34,35,36,37,38,40,43,45,46,48,51,52,53,56,57,60,63,64,67,70,72,73,75,78,80,81,85,86,92,93,94,95,96,98,101,103,105,108,110],[0,1,4,5,9,10,11,13,15,17,18,20,23,24,27,28,30,31,32,33,34,35,36,37,39,41,42,44,47,49,50,52,53,56,57,59,61,62,65,67,70,72,73,75,78,80,82,87,88,89,90,91,96,98,101,103,105,108,110],[0,1,4,5,8,12,15,17,18,20,22,25,26,29,30,31,32,33,34,35,36,37,38,40,43,45,47,49,50,54,55,58,59,61,62,65,66,68,69,71,73,75,78,80,81,83,86,88,89,90,91,97,99,100,102,103,105,108,110],[0,1,4,5,9,10,11,13,14,16,19,21,22,25,26,29,30,31,32,33,34,35,36,37,39,41,42,44,46,48,51,54,55,58,59,61,62,65,67,70,72,74,76,77,79,81,83,85,88,89,90,91,96,98,101,104,106,107,109],[0,1,4,5,8,12,14,16,19,21,23,24,27,28,30,31,32,33,34,35,36,37,38,40,43,45,46,48,51,52,53,56,57,59,61,62,65,66,68,69,71,74,76,77,79,82,84,88,89,90,91,97,99,100,102,104,106,107,109],[0,1,6,7,10,11,12,16,17,18,19,22,23,24,25,26,27,28,29,31,32,35,36,40,41,42,43,48,49,55,56,57,58,60,63,64,67,68,69,70,75,76,77,78,84,85,86,87,91,93,94,98,99,100,101,105,106,107,108],[0,1,6,7,10,11,12,16,17,18,19,22,23,24,25,26,27,28,29,30,33,34,37,38,39,44,45,46,47,50,51,52,53,54,60,63,64,67,68,69,70,75,76,77,78,84,85,86,87,90,92,95,96,97,102,103,104,109,110],[0,1,6,7,8,9,13,14,15,20,21,22,23,24,25,26,27,28,29,30,33,34,37,40,41,42,43,48,49,52,53,54,60,63,64,66,71,72,73,74,79,80,84,85,86,87,89,92,95,98,99,100,101,105,106,107,108],[0,1,6,7,8,9,13,14,15,20,21,22,23,24,25,26,27,28,29,31,32,35,36,38,39,44,45,46,47,50,51,55,56,57,58,60,63,64,66,71,72,73,74,79,80,84,85,86,87,88,93,94,96,97,102,103,104,109,110],[0,1,6,7,10,11,12,16,17,18,19,22,23,24,25,26,27,28,29,31,32,35,36,40,41,42,43,48,49,55,56,57,58,59,61,62,65,66,71,72,73,74,79,80,81,82,83,89,90,95,96,97,102,103,104,109,110],[0,1,6,7,10,11,12,16,17,18,19,22,23,24,25,26,27,28,29,30,33,34,37,38,39,44,45,46,47,50,51,52,53,54,59,61,62,65,66,71,72,73,74,79,80,81,82,83,88,91,94,98,99,100,101,105,106,107,108],[0,1,6,7,8,9,13,14,15,20,21,22,23,24,25,26,27,28,29,30,33,34,37,40,41,42,43,48,49,52,53,54,59,61,62,65,67,68,69,70,75,76,77,78,81,82,83,88,91,93,96,97,102,103,104,109,110],[0,1,6,7,8,9,13,14,15,20,21,22,23,24,25,26,27,28,29,31,32,35,36,38,39,44,45,46,47,50,51,55,56,57,58,59,61,62,65,67,68,69,70,75,76,77,78,81,82,83,89,90,92,98,99,100,101,105,106,107,108],[0,2,4,6,9,10,12,14,15,16,17,18,19,20,21,23,25,26,28,31,33,34,36,39,40,43,44,48,50,51,52,54,55,57,60,61,62,64,66,68,69,71,77,78,79,80,83,84,86,89,91,92,94,99,101,102,105,106,107,108],[0,2,4,6,8,11,13,14,15,16,17,18,19,20,21,22,24,27,29,31,33,34,36,38,41,42,45,48,50,51,53,56,58,60,61,62,64,67,70,72,77,78,79,80,81,82,85,87,89,91,92,94,98,100,105,106,107,108],[0,2,4,6,9,10,12,14,15,16,17,18,19,20,21,23,25,26,28,30,32,35,37,38,41,42,45,46,47,49,53,56,58,60,61,62,64,66,68,69,71,77,78,79,80,83,84,86,88,90,93,95,97,100,103,104,109,110],[0,2,4,6,8,11,13,14,15,16,17,18,19,20,21,22,24,27,29,30,32,35,37,39,40,43,44,46,47,49,52,54,55,57,60,61,62,64,67,70,72,77,78,79,80,81,82,85,87,88,90,93,95,96,101,102,103,104,109,110],[0,2,4,6,9,10,12,14,15,16,17,18,19,20,21,23,25,26,28,31,33,34,36,39,40,43,44,48,50,51,52,54,55,57,59,63,65,67,70,72,73,74,75,76,81,82,85,87,88,90,93,95,97,98,103,104,109,110],[0,2,4,6,8,11,13,14,15,16,17,18,19,20,21,22,24,27,29,31,33,34,36,38,41,42,45,48,50,51,53,56,58,59,63,65,66,68,69,71,73,74,75,76,83,84,86,88,90,93,95,96,99,102,103,104,109,110],[0,2,4,6,9,10,12,14,15,16,17,18,19,20,21,23,25,26,28,30,32,35,37,38,41,42,45,46,47,49,53,56,58,59,63,65,67,70,72,73,74,75,76,81,82,85,87,89,91,92,94,96,99,101,105,106,107,108],[1,2,4,7,8,9,10,11,12,13,15,17,19,21,24,25,28,29,31,33,35,37,40,41,44,45,47,48,50,53,54,55,56,60,61,63,65,69,70,71,72,74,76,77,79,82,83,84,85,89,91,92,94,98,99,100,101,106,108,109],[1,2,4,7,8,9,10,11,12,13,14,16,18,20,22,23,26,27,31,33,35,37,40,41,44,45,46,49,51,52,57,58,60,61,63,65,69,70,71,72,73,75,78,80,81,86,87,89,91,92,94,98,99,100,101,105,107,110],[1,2,4,7,8,9,10,11,12,13,15,17,19,21,24,25,28,29,30,32,34,36,38,39,42,43,46,49,51,52,57,58,60,61,63,65,69,70,71,72,74,76,77,79,82,83,84,85,88,90,93,95,96,97,102,104,107,110],[1,2,4,7,8,9,10,11,12,13,14,16,18,20,22,23,26,27,30,32,34,36,38,39,42,43,47,48,50,53,54,55,56,60,61,63,65,69,70,71,72,73,75,78,80,81,86,87,88,90,93,95,96,97,102,103,108,109],[1,2,4,7,8,9,10,11,12,13,15,17,19,21,24,25,28,29,31,33,35,37,40,41,44,45,47,48,50,53,54,55,56,59,62,64,66,67,68,73,75,78,80,81,86,87,88,90,93,95,96,97,102,104,105,110],[1,2,4,7,8,9,10,11,12,13,14,16,18,20,22,23,26,27,31,33,35,37,40,41,44,45,46,49,51,52,57,58,59,62,64,66,67,68,74,76,77,79,82,83,84,85,88,90,93,95,96,97,102,103,106,109],[1,2,4,7,8,9,10,11,12,13,15,17,19,21,24,25,28,29,30,32,34,36,38,39,42,43,46,49,51,52,57,58,59,62,64,66,67,68,73,75,78,80,81,86,87,89,91,92,94,98,99,100,101,103,106,108],[1,2,4,7,8,9,10,11,12,13,14,16,18,20,22,23,26,27,30,32,34,36,38,39,42,43,47,48,50,53,54,55,56,59,62,64,66,67,68,74,76,77,79,82,83,84,85,89,91,92,94,98,99,100,101,104,105,107]],"h":8,"lines":[[2,0,0,0,0,0,0,0],[0,2,0,0,0,0,0,0],[0,0,2,0,0,0,0,0],[0,0,0,2,0,0,0,0],[0,0,0,0,2,0,0,0],[0,0,0,0,0,2,0,0],[0,0,0,0,0,0,2,0],[0,0,0,0,0,0,0,2],[0,1,1,0,1,0,0,1],[0,1,1,0,1,0,0,-1],[0,1,1,0,-1,0,0,-1],[0,1,-1,0,1,0,0,1],[0,1,-1,0,1,0,0,-1],[0,1,-1,0,-1,0,0,1],[1,0,1,0,1,0,1,0],[1,0,1,0,1,0,-1,0],[1,0,1,0,-1,0,1,0],[1,0,1,0,-1,0,-1,0],[1,0,-1,0,1,0,1,0],[1,0,-1,0,1,0,-1,0],[1,0,-1,0,-1,0,1,0],[1,0,-1,0,-1,0,-1,0],[1,1,0,0,0,0,1,1],[1,1,0,0,0,0,1,-1],[1,1,0,0,0,0,-1,1],[1,1,0,0,0,0,-1,-1],[1,-1,0,0,0,0,1,1],[1,-1,0,0,0,0,1,-1],[1,-1,0,0,0,0,-1,1],[1,-1,0,0,0,0,-1,-1],[1,1,0,0,1,1,0,0],[1,1,0,0,1,-1,0,0],[1,1,0,0,-1,1,0,0],[1,1,0,0,-1,-1,0,0],[1,-1,0,0,1,1,0,0],[1,-1,0,0,1,-1,0,0],[1,-1,0,0,-1,1,0,0],[1,-1,0,0,-1,-1,0,0],[1,0,1,0,0,1,0,1],[1,0,1,0,0,1,0,-1],[1,0,1,0,0,-1,0,1],[1,0,1,0,0,-1,0,-1],[1,0,-1,0,0,1,0,1],[1,0,-1,0,0,1,0,-1],[1,0,-1,0,0,-1,0,1],[1,0,-1,0,0,-1,0,-1],[0,1,1,0,0,1,1,0],[0,1,1,0,0,1,-1,0],[0,1,1,0,0,-1,1,0],[0,1,-1,0,0,1,1,0],[0,1,-1,0,0,-1,1,0],[0,1,-1,0,0,-1,-1,0],[0,0,0,0,1,1,1,-1],[0,0,0,0,1,1,-1,1],[0,0,0,0,1,1,-1,-1],[0,0,0,0,1,-1,1,1],[0,0,0,0,1,-1,1,-1],[0,0,0,0,1,-1,-1,1],[0,0,0,0,1,-1,-1,-1],[1,1,1,1,0,0,0,0],[1,1,1,-1,0,0,0,0],[1,1,-1,-1,0,0,0,0],[1,-1,1,1,0,0,0,0],[1,-1,1,-1,0,0,0,0],[1,-1,-1,1,0,0,0,0],[1,-1,-1,-1,0,0,0,0],[1,0,0,1,1,0,0,-1],[1,0,0,1,-1,0,0,1],[1,0,0,1,-1,0,0,-1],[1,0,0,-1,1,0,0,1],[1,0,0,-1,1,0,0,-1],[1,0,0,-1,-1,0,0,1],[1,0,0,-1,-1,0,0,-1],[0,1,0,1,1,0,1,0],[0,1,0,1,1,0,-1,0],[0,1,0,1,-1,0,1,0],[0,1,0,1,-1,0,-1,0],[0,1,0,-1,1,0,1,0],[0,1,0,-1,1,0,-1,0],[0,1,0,-1,-1,0,1,0],[0,1,0,-1,-1,0,-1,0],[0,0,1,1,0,0,1,1],[0,0,1,1,0,0,-1,1],[0,0,1,1,0,0,-1,-1],[0,0,1,-1,0,0,1,1],[0,0,1,-1,0,0,1,-1],[0,0,1,-1,0,0,-1,1],[0,0,1,-1,0,0,-1,-1],[0,0,1,1,1,1,0,0],[0,0,1,1,1,-1,0,0],[0,0,1,1,-1,1,0,0],[0,0,1,1,-1,-1,0,0],[0,0,1,-1,1,1,0,0],[0,0,1,-1,1,-1,0,0],[0,0,1,-1,-1,1,0,0],[0,0,1,-1,-1,-1,0,0],[0,1,0,1,0,1,0,1],[0,1,0,1,0,1,0,-1],[0,1,0,1,0,-1,0,1],[0,1,0,1,0,-1,0,-1],[0,1,0,-1,0,1,0,1],[0,1,0,-1,0,1,0,-1],[0,1,0,-1,0,-1,0,1],[1,0,0,1,0,1,1,0],[1,0,0,1,0,1,-1,0],[1,0,0,1,0,-1,1,0],[1,0,0,1,0,-1,-1,0],[1,0,0,-1,0,1,1,0],[1,0,0,-1,0,1,-1,0],[1,0,0,-1,0,-1,1,0],[1,0,0,-1,0,-1,-1,0]],"ports_geom":[0,1,2,3,4,5,6,7,8,9,11,12,13,14,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,52,54,55,57,58,59,60,61,62,63,64,65,67,68,69,70,71,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,112,113,114,115,116,117,118,119],"punctured":[10,15,51,53,56,66,72,89,111],"ret":[472,473,474,475,476,477,478,479,480],"scatter":[[4,5,6,7,8],[1,2,4],[0,1,2,3,4,5,6,7,8],[0,3,4],[0,2,4],[0,1,4,5,6,7,8],[1,3,4],[2,3,4,5,6,7,8],[1,2,4,5,6],[3,5,6,7,8],[0,1,2,3,4,7,8],[0,1,3,5,6,7,8],[0,2,4,5,6],[2,3,4,7,8],[0,3,4,6,7],[0,5,7],[1,2,3,5,7],[1,2,4,6,7],[2,6,8],[2,3,4,5,8],[0,1,4,5,8],[0,1,3,6,8],[0,1,2,5,8],[0,3,4,5,7],[0,1,2,3,4,6,8],[0,6,7],[0,1,4,6,8],[0,2,3,6,7],[0,1,3,5,8],[0,2,4,5,7],[0,1,4,5,7],[1,5,8],[2,6,7],[0,2,4,6,8],[0,1,2,6,7],[1,2,4,6,8],[4,5,7],[0,5,8],[2,5,7],[1,3,4,5,8],[0,2,4,5,8],[0,1,3,5,7],[0,3,4,5,8],[0,1,2,5,7],[3,5,7],[1,2,4,5,8],[0,2,3,5,6,7,8],[0,2,4,7,8],[2,3,4,5,6],[4,5,6],[0,5,6,7,8],[0,3,4,7,8],[1,2,3,7,8],[3,5,6],[1,2,4,5,6,7,8],[0,7,8],[0,1,2,3,4],[0,3,4,5,6,7,8],[0,1,2,5,6],[0,2,3,4,5,7,8],[1,2,6,7,8],[0,1,3,4,6],[0,3,6,7,8],[1,4,5,7,8],[2,4,6],[0,1,2,3,5],[1,2,3,4,6,7,8],[0,1,2,4,5],[0,3,5,7,8],[0,1,3,4,5],[0,2,5,7,8],[2,3,6],[1,4,6,7,8],[0,3,8],[0,4,5,6,8],[1,2,3,4,5,6,8],[1,2,8],[1,4,5,6,8],[1,3,8],[0,2,8],[0,2,3,4,5,6,8],[1,2,3,4,8],[1,2,5,6,8],[3,4,5,6,7],[0,2,5,6,8],[0,1,3,4,5,6,7],[0,2,3,4,8],[0,1,7],[1,3,7],[0,1,3,4,8],[0,2,3,4,5,6,7],[2,3,5,6,8],[0,4,5,6,7],[5,6,8],[1,2,7],[0,1,2,4,8],[2,4,5,6,8],[1,3,5,6,7],[0,2,5,6,7],[0,1,3,4,5,6,8],[0,1,2,3,8],[0,4,7],[1,2,3,4,7],[0,1,3,4,6,7,8],[0,1,5,7,8],[1,3,6],[1,4,5],[5,7,8],[3,4,6,7,8],[0,4,5],[0,3,6]],"start":[2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],"stats":{"extra_carriers":10,"junk_wires":0,"rcv_flips":10},"v":111}
